Identically Trained Language Models Break on Different Jailbreaks

Jailbreak benchmarks test one checkpoint and treat which jailbreaks break it as a property of its pretraining data and safety training. We ask whether another pretraining run of the same data, given the same safety training, would break on the same jailbreaks. For each of 25 pretraining data recipes, we take 1B base models from 3 pretraining seeds and give each the same safety post-training with 2 post-training seeds, for 150 models in all. We then collect 20 responses from every model to a shared set of jailbreak prompts and correlate the per-prompt non-refusal rates between every pair of models. On average, two post-trained copies of the same pretraining run have per-prompt non-refusal rates that correlate at 0.984. A different pretraining seed lowers the correlation to 0.811, and a different data recipe lowers it only slightly further, to 0.779. These results indicate that which jailbreaks break a checkpoint depends much more on its pretraining run than on its data, a pattern that holds in all 25 data recipes and at 150M and 300M parameters. In practice, the best of 91 attack templates found on one checkpoint stays the best after a new pretraining seed in only 27% of model pairs, against 67% after a new post-training seed. Each pretraining run also leaves a fingerprint: across 3,211 prompts, a model's per-prompt non-refusal rates identify its pretraining run among all 75 runs every time, and a random subset of 50 prompts still does so 98% of the time.

==> figures/data/audit_a.tsv <==
x	y	count	share
0	3	584	0.7053140096618358
1	3	55	0.06642512077294686
2	3	186	0.2246376811594203
3	3	3	0.0036231884057971015
0	2	13	0.05555555555555555
1	2	177	0.7564102564102564
2	2	44	0.18803418803418803
3	2	0	0.0
0	1	3	0.02631578947368421
1	1	39	0.34210526315789475
2	1	72	0.631578947368421
3	1	0	0.0
0	0	0	0.0
1	0	18	0.75
2	0	3	0.125
3	0	3	0.125


==> figures/data/audit_b.tsv <==
x	y	count	share
0	3	584	0.8808446455505279
1	3	13	0.0196078431372549
2	3	64	0.09653092006033183
3	3	2	0.0030165912518853697
0	2	3	0.025210084033613446
1	2	100	0.8403361344537815
2	2	16	0.13445378151260504
3	2	0	0.0
0	1	13	0.040372670807453416
1	1	105	0.32608695652173914
2	1	201	0.6242236024844721
3	1	3	0.009316770186335404
0	0	0	0.0
1	0	71	0.7395833333333334
2	0	24	0.25
3	0	1	0.010416666666666666


==> figures/data/audit_gold.tsv <==
x	y	count	share
0	3	590	0.7329192546583851
1	3	51	0.06335403726708075
2	3	161	0.2
3	3	3	0.0037267080745341614
0	2	9	0.049723756906077346
1	2	146	0.8066298342541437
2	2	26	0.143646408839779
3	2	0	0.0
0	1	1	0.006060606060606061
1	1	59	0.3575757575757576
2	1	105	0.6363636363636364
3	1	0	0.0
0	0	0	0.0
1	0	33	0.673469387755102
2	0	13	0.2653061224489796
3	0	3	0.061224489795918366


==> figures/data/by_source.tsv <==
y	label	harmful	n	gap	lo	hi
0	HarmBench standard	1	200	0.1831126136320732	0.12379528149683261	0.25351908664759965
1	HarmBench contextual	1	100	0.15799644816415914	0.09175203808862836	0.24260260429910968
2	HarmBench human jailbreaks	1	1212	0.21265151742826194	0.19358090173298476	0.23338773755376482
3	WildJailbreak adv.\ harmful	1	2000	0.1338906761128017	0.12218001394554882	0.1461303137569727
4	SORRY-Bench	1	435	0.0821936911735971	0.06297403631201547	0.10320476541840692
5	StrongREJECT	1	307	0.1620878286372167	0.11522267063316541	0.21670177313881803
6	XSTest unsafe	1	198	0.14524995836202936	0.10493342729081952	0.19736328132498093
7	XSTest safe	0	248	0.17023452601189137	0.12861501881508855	0.21942065545027886
8	WildJailbreak adv.\ benign	0	209	0.12864673048460784	0.08092595255437823	0.19017517805169631
9	OR-Bench hard	0	1317	0.15995768811821043	0.14532374099444656	0.17384403683570535


==> figures/data/by_source_ref.tsv <==
x	y
0.17302967738834596	-0.6
0.17302967738834596	9.6


==> figures/data/divergence.tsv <==
step	ratio
2500	0.8554
5000	0.8869
7500	0.9012
10000	0.9102
12500	0.9164
15000	0.9212
17500	0.9249
20000	0.9274
22500	0.9295
25000	0.9314
27500	0.933
30000	0.9343
32500	0.9355
35000	0.9366
37500	0.9378
40000	0.939
42500	0.94
45000	0.9409
47500	0.9416
50000	0.9423
52500	0.9428
55000	0.9432
57500	0.9436
60000	0.9439
62500	0.9441
65000	0.9442
67500	0.9443
69369	0.9443


==> figures/data/divergence_rtwo.tsv <==
step	r2r1	r2d
2500	0.8469	0.8541
5000	0.8788	0.8855
7500	0.8924	0.8999
10000	0.9007	0.9091
12500	0.9067	0.9154
15000	0.9113	0.9202
17500	0.915	0.9239
20000	0.9187	0.9265
22500	0.9215	0.9287
25000	0.9239	0.9305
27500	0.9259	0.9321
30000	0.9276	0.9335
32500	0.9291	0.9347
35000	0.9304	0.9358
37500	0.9311	0.9371
40000	0.9316	0.9383
42500	0.9322	0.9393
45000	0.9327	0.9402
47500	0.9331	0.941
50000	0.9335	0.9416
52500	0.9339	0.9422
55000	0.9341	0.9427
57500	0.9344	0.943
60000	0.9345	0.9433
62500	0.9347	0.9435
65000	0.9347	0.9436
67500	0.9348	0.9437
69369	0.9348	0.9438


==> figures/data/fingerprint_recipe.tsv <==
n_prompts	mean	lo	hi	n_subsets	chance
3211	0.48	0.48	0.48	1	0.04
1000	0.3575	0.22	0.5	200	0.04
300	0.2523	0.1395	0.4	200	0.04
100	0.1765	0.08	0.28	200	0.04
50	0.138	0.04	0.24	200	0.04
20	0.09760000000000002	0.01950000000000001	0.2	200	0.04
10	0.0781	0.0	0.18	200	0.04


==> figures/data/fingerprint_run.tsv <==
n_prompts	mean	lo	hi	n_subsets	chance
3211	1.0	1.0	1.0	1	0.013333333333333334
1000	1.0	1.0	1.0	200	0.013333333333333334
300	1.0	1.0	1.0	200	0.013333333333333334
100	0.9997333333333333	1.0	1.0	200	0.013333333333333334
50	0.9805999999999999	0.9333333333333333	1.0	200	0.013333333333333334
20	0.6867333333333334	0.533	0.8403333333333334	200	0.013333333333333334
10	0.33480000000000004	0.21333333333333335	0.4803333333333334	200	0.013333333333333334


==> figures/data/harm_gaps.tsv <==
recipe	name	label	size	layer	refgap	refgap_lo	refgap_hi	harmgap	harmgap_lo	harmgap_hi	main	group
dclm-baseline	DCLM-Baseline	DCLM-Baseline	1B	13	0.26760654136485174	0.25190382967603936	0.2823785616180625	0.5721228042753363	0.5651465004852249	0.5796301917101258	1	base_specific
dclm-baseline	DCLM-Baseline	DCLM-Baseline	1B	11	0.40343095838332743	0.3908296891297636	0.41909897968087567	0.5912702984481593	0.5844043905798949	0.5985078476083698	1	base_specific
c4	C4		1B	13	0.20815138965667812	0.19883987458439356	0.21800429806224783	0.007439740464481814	0.0070912974422826765	0.007768511987225088	0	shared
c4	C4		1B	11	0.29276635029655984	0.27986377524743145	0.30620214889149533	0.006105959154136031	0.005824746874710363	0.006453840009822964	0	shared
dclm-baseline-25p-dolma1.7-75p	DCLM-Baseline 25\,\% / Dolma 75\,\%		1B	13	0.20235135187551667	0.18984041993370798	0.21474702176587276	0.008725110090908261	0.008290620654359034	0.009111382925863606	0	shared
dclm-baseline-25p-dolma1.7-75p	DCLM-Baseline 25\,\% / Dolma 75\,\%		1B	11	0.17377109083656195	0.16455011521905374	0.18330356984077542	0.008238906874678209	0.007913829490088325	0.00863629537742478	0	shared
dclm-baseline-50p-dolma1.7-50p	DCLM-Baseline 50\,\% / Dolma 50\,\%		1B	13	0.17558586036260415	0.16402272776327428	0.18697597019342563	0.007950135935805847	0.007603284629510695	0.008344807801008141	0	shared
dclm-baseline-50p-dolma1.7-50p	DCLM-Baseline 50\,\% / Dolma 50\,\%		1B	11	0.3569777438518318	0.3428009579137938	0.3741113379266035	0.008189102305643847	0.007849583105105182	0.008550116099740612	0	shared
dclm-baseline-qc-20p	DCLM-Baseline (QC 20\,\%)		1B	13	0.19309009821496426	0.1821234320005193	0.20359085206811844	0.007504395191394786	0.00723698585473804	0.007818581665756778	0	shared
dclm-baseline-qc-20p	DCLM-Baseline (QC 20\,\%)		1B	11	0.26769205822817566	0.2553995306207771	0.28111676984448564	0.008153990029269642	0.007813854090449445	0.008517533152344598	0	shared
dclm-baseline-qc-7p-fw3	DCLM-Baseline (QC 7\,\%, FW3)	DCLM-Baseline (QC 7\,\%, FW3)	1B	13	0.21446457970404187	0.20288881175436307	0.22441054040663228	0.5725004720360691	0.5661675673844109	0.578995730882604	0	base_specific
dclm-baseline-qc-7p-fw3	DCLM-Baseline (QC 7\,\%, FW3)	DCLM-Baseline (QC 7\,\%, FW3)	1B	11	0.33005283741196745	0.3140580870367377	0.34808640360080606	0.6044021894898142	0.5965690372695264	0.6122620738041961	0	base_specific
dolma1\_6plus	Dolma1.6++		1B	13	0.21687147754269365	0.20267543425151788	0.2266393229514581	0.007442723684687791	0.007114199125684809	0.007764678114995066	0	shared
dolma1\_6plus	Dolma1.6++		1B	11	0.32701448384906406	0.31375081783330117	0.3418614988154086	0.008553491463183183	0.008145452584095932	0.008967145672390976	0	shared
dolma1\_7	Dolma1.7		1B	13	0.22046306941186122	0.20904330277683567	0.2333680970813565	0.009014655111400649	0.008627133337917012	0.009415446045900661	0	shared
dolma1\_7	Dolma1.7		1B	11	0.2755582790748965	0.264912705214076	0.2895341845769023	0.00839833925557143	0.008064340547211687	0.008728912619912918	0	shared
fineweb-edu	FineWeb-Edu		1B	13	0.1801053738199132	0.17056487252508667	0.19051699962512295	0.010509577880772447	0.010100517973224133	0.010934005211590641	0	shared
fineweb-edu	FineWeb-Edu		1B	11	0.5584762091917015	0.5389915577382566	0.5760030077410494	0.009612920082060716	0.009156797934383412	0.010079184188723911	0	shared


==> figures/data/harm_gaps_300m.tsv <==
recipe	name	label	size	layer	refgap	refgap_lo	refgap_hi	harmgap	harmgap_lo	harmgap_hi	main	group
dclm-baseline	DCLM-Baseline		300M	13	0.22427626830782965	0.21424379585673625	0.23571942402845156	0.005355221046489889	0.005140590538842369	0.005595086670129204	1	base_specific
dclm-baseline	DCLM-Baseline		300M	11	0.295456026860905	0.279985177887236	0.3066458962595772	0.007390042271021913	0.007033492367271074	0.007720364259449647	1	base_specific


==> figures/data/harm_ru.tsv <==
y	recipe	family	variant	main	set	group	harm13	harm13_lo	harm13_hi	ref13	ref13_lo	ref13_hi	harm11	harm11_lo	harm11_hi	ref11	ref11_lo	ref11_hi	n_draws	odd_run	harm13_tok	harm13_odd
0	falcon-and-cc-qc-orig-10p	Falcon+CC	QC Orig 10\,\%	0	A	shared	0.9939264207942435	0.9936689773169034	0.9941908943618456	0.810405416868964	0.7984869242098622	0.8215596022586639	0.9930812808887982	0.9927371632980729	0.9933694939219019	0.6537551968153649	0.639170574023832	0.6680171018098287	200	none	nan	nan
1	dolma1\_7-no-code	Dolma1.7	no code	0	A	shared	0.9935314364393378	0.9932192853141946	0.9938521346540206	0.7659347901247275	0.7526467952881053	0.7792147916999159	0.9932536954010738	0.9928819003222216	0.9935716829858345	0.6380267526258224	0.6227907239774155	0.6538689080331044	200	none	nan	nan
2	dclm-baseline-75p-dolma1.7-25p	DCLM-Baseline	75\,\% / Dolma 25\,\%	0	A	shared	0.9932004158769345	0.9928439439533229	0.9934841040685042	0.7564895163457496	0.7429824825392557	0.7691255630027044	0.9921440290718445	0.9917763039595499	0.9924803484854138	0.812743409198176	0.8010940446837815	0.8228955369300845	200	none	nan	nan
3	dolma1\_6plus	Dolma1.6++		0	B	shared	0.9928046520139743	0.992476331770497	0.993125231642855	0.768236042106967	0.7578131673575994	0.782882822509187	0.9919373813018552	0.9915072782991312	0.9923337202131935	0.6391403181849972	0.623412418252778	0.653434299369212	200	none	nan	nan
4	c4	C4		0	B	shared	0.9927595947001712	0.9924270364043839	0.9931012370343933	0.7712945662623341	0.760839772464043	0.7811966209288811	0.9942789607797143	0.9939229701193224	0.9945482665411789	0.6355034946801169	0.6227642124952733	0.648792900525758	200	none	nan	nan
5	dclm-baseline-qc-20p	DCLM-Baseline	QC 20\,\%	0	B	shared	0.9926965907062321	0.9923786885413244	0.9929537759431062	0.7890480633818617	0.7777137730096054	0.8005583905315599	0.9922309876281984	0.9918679781093029	0.992564571088925	0.7037902839951992	0.6896814166507607	0.7165506240019461	200	none	nan	nan
6	falcon-and-cc-qc-10p	Falcon+CC	QC 10\,\%	0	A	shared	0.9926772693461078	0.9923617955470143	0.9929833471971027	0.7698328969244427	0.7562982814875027	0.7826031533211641	0.9938914527409347	0.9936061830671385	0.9941789518061167	0.8027033157045679	0.792181252657452	0.8110722301273696	200	none	nan	nan
7	dclm-baseline-50p-dolma1.7-50p	DCLM-Baseline	50\,\% / Dolma 50\,\%	0	B	shared	0.9922704431428429	0.9918793049377358	0.9926239985053075	0.8117764841630892	0.8002386894415229	0.8240729872964915	0.9921943962654282	0.9918344873047868	0.9925263675564941	0.6042539214860182	0.587462503581611	0.6184718950340491	200	none	nan	nan
8	falcon	Falcon		0	A	shared	0.992117412643306	0.9917217529767839	0.9925267844118002	0.7746695409901151	0.7609643226923104	0.7875677295403098	0.9931656175809872	0.9928248912031211	0.9934756662948341	0.6421951906896751	0.623242091164417	0.6598579924569822	200	none	nan	nan
9	dclm-baseline-qc-7p-fw2	DCLM-Baseline	QC 7\,\%, FW2	0	A	shared	0.992091646166045	0.9917216892640702	0.9924583274646906	0.7820512161732428	0.7715624945658999	0.7941970646187078	0.9916014730783903	0.9911751981539886	0.9920201901721185	0.6247737065806799	0.6100767114846051	0.6407568292452156	200	none	nan	nan
10	fineweb-pro	FineWeb-Pro		0	A	shared	0.991667788420869	0.9912254215038163	0.9920559996830866	0.8072237499395039	0.7946355736677789	0.8183053808520845	0.9938165184922907	0.9935215162294404	0.9940856781461909	0.5567430632699709	0.5369875395530369	0.575094763479675	200	none	nan	nan
11	dclm-baseline-25p-dolma1.7-75p	DCLM-Baseline	25\,\% / Dolma 75\,\%	0	B	shared	0.9915574236208302	0.9911775137725573	0.9919883118309561	0.7830536814822012	0.7701746869815546	0.7958268118218712	0.9922929835388605	0.9918869966360511	0.9926150045666358	0.8125597666266554	0.8028077564766913	0.8219206788594224	200	none	nan	nan
12	dolma1\_7	Dolma1.7		0	B	shared	0.9913085470131341	0.9909040339120812	0.9916982482103641	0.7677738713752844	0.7543250351419835	0.7790286890154295	0.9920005751648487	0.9916646622659027	0.9923340578535167	0.7060064207751217	0.6914794456779133	0.7166381369246309	200	none	nan	nan
13	falcon-and-cc	Falcon+CC		0	A	shared	0.9911387295558013	0.9907306072805915	0.991573092118566	0.7419390576458141	0.7280326521589837	0.7567924359376876	0.9924283001311669	0.9920769926855147	0.9928627184368654	0.7919657129843225	0.779239094535197	0.8030648107166714	200	none	nan	nan
14	falcon-and-cc-qc-tulu-10p	Falcon+CC	QC Tulu 10\,\%	0	A	shared	0.9909571225540935	0.9905644100264281	0.9913048450242008	0.7570349307280639	0.7448316752881591	0.7712869448030054	0.9905878009373289	0.990198782114405	0.990915728127782	0.7998954759035622	0.7885724683217193	0.8094315872695977	200	none	nan	nan
15	dolma1\_7-no-flan	Dolma1.7	no Flan	0	A	shared	0.9908571523879658	0.9904312885688974	0.9913211115152731	0.7473707419071687	0.7323164111777882	0.7597073901570788	0.9914353218640599	0.9909797063467994	0.9918561531417994	0.48701244267445504	0.4658576328318209	0.5076468218928339	200	none	nan	nan
16	dclm-baseline-qc-fw-10p	DCLM-Baseline	QC FW 10\,\%	0	A	shared	0.9906037253148702	0.9900580180692473	0.9910863110492727	0.7851659811130215	0.771441573164133	0.7990694060723211	0.9904371900473169	0.9898071990530387	0.9908711054262763	0.5884031062666576	0.5692826752097074	0.6081645988086544	200	none	nan	nan
17	dclm-baseline-qc-10p	DCLM-Baseline	QC 10\,\%	0	A	shared	0.9902895014110369	0.9898440445417327	0.9907301358586719	0.7382503216466602	0.7252096853979931	0.753065696424373	0.9914554728442756	0.9910059201176092	0.9918507435386067	0.7145356185533082	0.7006252351145597	0.7275753883054088	200	none	nan	nan
18	fineweb-edu	FineWeb-Edu		0	B	shared	0.9896531151502033	0.9892299808422168	0.9900567345962428	0.8097050475292581	0.7987619560132593	0.8194109076522226	0.9907373168518432	0.9902666827507026	0.9911875560346776	0.3778410504597171	0.3596440957237961	0.3990256882255705	200	none	nan	nan
19	dolma1\_7-no-reddit	Dolma1.7	no Reddit	0	A	shared	0.989628157776801	0.9891266046430742	0.9900945636035718	0.6771354939743123	0.6623831990613671	0.6937266775477443	0.9914370399338465	0.9909934110805239	0.9918668165899887	0.7174073523772901	0.7018627279321934	0.7316481485445939	200	none	nan	nan
20	dclm-baseline-qc-fw-3p	DCLM-Baseline	QC FW 3\,\%	0	A	shared	0.9889813920975684	0.9884889318570876	0.9895889444500897	0.773840485846916	0.7637410052213386	0.7856857593356459	0.9905837345442984	0.9900938884452344	0.9910448990111713	0.39918953551012465	0.3776325330175809	0.4224381038023303	200	none	nan	nan
21	falcon-and-cc-qc-20p	Falcon+CC	QC 20\,\%	0	A	base_specific	0.4539242352350428	0.448476564275247	0.45993750225327634	0.7859778989832429	0.7725539027033309	0.7993438965983405	0.4333958203198685	0.42798815379439314	0.4392343137279485	0.6716441106146757	0.6552227608021804	0.6888404791031799	200	large-aux-2	0.9925323577693302	0.18462017396789898
22	dclm-baseline	DCLM-Baseline		1	A0	base_specific	0.42807851963605575	0.42056979548669005	0.43506025522603436	0.7153909197650031	0.7004099730808713	0.7314621079382304	0.40913417416215236	0.40189311377057507	0.415998603879159	0.5599828827934871	0.5436509407931601	0.5732789768726055	200	large-aux-3	0.9918360983863482	0.14619973026090954
23	dclm-baseline-qc-7p-fw3	DCLM-Baseline	QC 7\,\%, FW3	0	B	base_specific	0.4276718340821269	0.42117589375161607	0.43400910203571086	0.7704765566477906	0.7602805707094428	0.7826604289426228	0.39584822660587377	0.38798539038669927	0.40366628640973506	0.6380153518794788	0.6188990766127904	0.6550090551269009	200	large-aux-3	0.9865145973266096	0.14825045245988544
24	dolma1\_7-no-math-code	Dolma1.7	no math, code	0	A	base_specific	0.4143027442760862	0.40608562762048006	0.4223235179652699	0.7528991518173092	0.7396332206033047	0.7666181590153381	0.3983429295996533	0.390934262140116	0.405848194740081	0.7727648016052683	0.7608584467719199	0.7846345852675836	200	default	0.9904711687543699	0.1262185320369443


==> figures/data/judge_precision.tsv <==
y	kind	key	label	family	variant	group	main	precision	lo	hi
0	recipe	dolma1_7	Dolma1.7	Dolma1.7		Dolma	0	0.5733781602444848	0.08099082145948423	0.8955800106172134
1	recipe	dolma1_7-no-code	Dolma1.7 (no code)	Dolma1.7	no code	Dolma	0	0.7861977446310398	0.3019015173349152	0.9999935454030471
2	recipe	dolma1_7-no-math-code	Dolma1.7 (no math, code)	Dolma1.7	no math, code	Dolma	0	0.4572958895876935	2.9077795637549303e-05	0.8303513724946053
3	recipe	dolma1_7-no-reddit	Dolma1.7 (no Reddit)	Dolma1.7	no Reddit	Dolma	0	0.4505985097895148	0.22024366026563785	0.9164964715467823
4	recipe	dolma1_7-no-flan	Dolma1.7 (no Flan)	Dolma1.7	no Flan	Dolma	0	0.563747936994489	6.2812396064211e-06	0.8888701313902728
5	recipe	dolma1_6plus	Dolma1.6++	Dolma1.6++		Dolma	0	0.7350750285851247	0.4123424048640092	0.8921466057205435
6	group	Dolma	Dolma	Dolma	pooled	Dolma	0	0.5814357800110249	0.3961018654109345	0.7451934308508804
7	recipe	c4	C4	C4		C4	0	0.26908925637076203	8.393379390539444e-06	0.6763557955656693
8	group	C4	C4	C4	pooled	C4	0	0.26908925637076203	8.393379390539444e-06	0.6763557955656693
9	recipe	fineweb-pro	FineWeb-Pro	FineWeb-Pro		FineWeb	0	0.7130652994539107	2.219407639107574e-05	0.96715508157056
10	recipe	fineweb-edu	FineWeb-Edu	FineWeb-Edu		FineWeb	0	0.5326439920752066	0.028544014529114304	0.999991189151906
11	group	FineWeb	FineWeb	FineWeb	pooled	FineWeb	0	0.615351764787356	0.17090166997553802	0.93429046588078
12	recipe	falcon	Falcon	Falcon		Falcon	0	0.5268283737866892	9.40407266228793e-06	0.9999905957287468
13	recipe	falcon-and-cc	Falcon+CC	Falcon+CC		Falcon	0	0.5651147057925291	0.046803314826508534	0.9999956872081239
14	recipe	falcon-and-cc-qc-10p	Falcon+CC (QC 10\,\%)	Falcon+CC	QC 10\,\%	Falcon	0	0.7548934801481473	0.20926214828386086	0.9105532783854287
15	recipe	falcon-and-cc-qc-20p	Falcon+CC (QC 20\,\%)	Falcon+CC	QC 20\,\%	Falcon	0	0.453624578091439	9.167152277404994e-06	0.9229373172719547
16	recipe	falcon-and-cc-qc-orig-10p	Falcon+CC (QC Orig 10\,\%)	Falcon+CC	QC Orig 10\,\%	Falcon	0	0.6515793702295973	8.771453823636942e-06	0.9154033576084505
17	recipe	falcon-and-cc-qc-tulu-10p	Falcon+CC (QC Tulu 10\,\%)	Falcon+CC	QC Tulu 10\,\%	Falcon	0	0.4564735878528466	5.453370530394616e-06	0.824233884800447
18	group	Falcon	Falcon	Falcon	pooled	Falcon	0	0.5667470486589159	0.3584372473663536	0.757098008713108
19	recipe	dclm-baseline	DCLM-Baseline	DCLM-Baseline		DCLM	1	0.747860761263928	0.2820407192989378	0.9868672886283547
20	recipe	dclm-baseline-qc-7p-fw2	DCLM-Baseline (QC 7\,\%, FW2)	DCLM-Baseline	QC 7\,\%, FW2	DCLM	0	0.33579463296312134	7.0175581885299105e-06	0.8740372892188802
21	recipe	dclm-baseline-qc-7p-fw3	DCLM-Baseline (QC 7\,\%, FW3)	DCLM-Baseline	QC 7\,\%, FW3	DCLM	0	0.5527120249561104	5.889218397907012e-06	0.8588504534069465
22	recipe	dclm-baseline-qc-fw-3p	DCLM-Baseline (QC FW 3\,\%)	DCLM-Baseline	QC FW 3\,\%	DCLM	0	0.09008608719800056	2.314808565788384e-06	0.28251753977882943
23	recipe	dclm-baseline-qc-fw-10p	DCLM-Baseline (QC FW 10\,\%)	DCLM-Baseline	QC FW 10\,\%	DCLM	0	0.6537657849878822	1.9356593286249138e-05	0.869864212435925
24	recipe	dclm-baseline-qc-10p	DCLM-Baseline (QC 10\,\%)	DCLM-Baseline	QC 10\,\%	DCLM	0	0.288761275045329	1.5507251386629925e-06	0.7943478195657571
25	recipe	dclm-baseline-qc-20p	DCLM-Baseline (QC 20\,\%)	DCLM-Baseline	QC 20\,\%	DCLM	0	0.8903903581838418	0.17611598027195235	0.9999946805035793
26	recipe	dclm-baseline-25p-dolma1.7-75p	DCLM-Baseline 25\,\% / Dolma 75\,\%	DCLM-Baseline	25\,\% / Dolma 75\,\%	DCLM	0	0.887359629216032	0.6831063252752836	0.9797960189134314
27	recipe	dclm-baseline-50p-dolma1.7-50p	DCLM-Baseline 50\,\% / Dolma 50\,\%	DCLM-Baseline	50\,\% / Dolma 50\,\%	DCLM	0	0.3089808727416253	6.521908917771213e-06	0.872307963766372
28	recipe	dclm-baseline-75p-dolma1.7-25p	DCLM-Baseline 75\,\% / Dolma 25\,\%	DCLM-Baseline	75\,\% / Dolma 25\,\%	DCLM	0	0.010009278494420586	1.407970497850211e-06	0.04479481485417017
29	group	DCLM	DCLM	DCLM	pooled	DCLM	0	0.4905880293508618	0.3527266732831595	0.6242401081370804
30	pooled	wildjailbreak	WildJailbreak	all data recipes	WildJailbreak		0	0.5531363439256018	0.4275278805082551	0.6749485448743097
31	pooled	harmbench_humanjb	HarmBench human jailbreaks	all data recipes	HarmBench human jailbreaks		0	0.4844631566614268	0.36286445790699406	0.6010428008222349


==> figures/data/judge_precision_ref.tsv <==
key	label	precision
wildjailbreak	WildJailbreak	0.5803488157675084
harmbench_humanjb	HarmBench human jailbreaks	0.6024959860613766


==> figures/data/ladder_levels.tsv <==
rung	label	x	r	lo	hi	setup
MZ	same weights	1	0.9848167350468547	0.9827435679526947	0.9867927578468576	second
rung2	same seed, reruns	2	0.8440644428520628	0.8346942320972979	0.8530139850767853	second
init	shared init only	2.88	0.8220466656071782	0.8109472350454463	0.8328236408379327	first
order	shared order only	3.12	0.8215524409599095	0.810035065199926	0.8325841281266241	first
U	different seed	4	0.8136360883586294	0.8013367535238738	0.825197975680632	second
R	different recipe	5	0.778878638470938	0.7696392954398845	0.7870267401741102	second


==> figures/data/ladder_pairs.tsv <==
rung	label	x	r
pair:defaultxreplicate2	defaultxreplicate2	2	0.8422249251682078
pair:replicatexreplicate2	replicatexreplicate2	2	0.8505034806860399
pair:defaultxreplicate	defaultxreplicate	2	0.8394649227019408
pair:large-aux-2xreplicate	large-aux-2xreplicate	4	0.8268520448345549
pair:large-aux-3xreplicate	large-aux-3xreplicate	4	0.8292222070641225
pair:defaultxlarge-aux-2	defaultxlarge-aux-2	4	0.8326564412039514
pair:defaultxlarge-aux-3	defaultxlarge-aux-3	4	0.8152165909764102
pair:large-aux-2xlarge-aux-3	large-aux-2xlarge-aux-3	4	0.7930352328955264


==> figures/data/ladder_strip.tsv <==
rung	x	r	setup
neither	2.66	0.8226278815425483	first
neither	3.34	0.8226278815425483	first


==> figures/data/layer_curve.tsv <==
layer	gap	link
1	0.6206747112493838	-0.05622381482522265
2	0.21866937475097503	0.07376941550613779
3	0.26006580647567235	-0.011775874422177555
4	0.2696477915233739	-0.04117596349400878
5	0.3416555903025016	-0.10605423897536603
6	0.5430872470434029	-0.1449663633509706
7	0.4618350953340204	-0.13915229083509187
8	0.44548400362697843	-0.007412279182179372
9	0.3421018808310168	0.18917520824691306
10	0.36391774647255104	0.3207707123795948
11	0.40119128240276347	0.36184571126894016
12	0.33396382303417915	0.3941990529201518
13	0.3354556744695639	0.3798559966809892
14	0.29018968459390415	0.3901264103837643
15	0.2960890757330449	0.3831925510562004


==> figures/data/leaderboard_observed.tsv <==
pair	label	x	bin	value	lo	hi	cells
MZ	MZ twins	1	0-2	0.44148674854557207	0.43689318493149865	0.4465044084703084	38675
MZ	MZ twins	2	2-5	0.29265262865283714	0.28611694348204736	0.29955158631598283	57558
MZ	MZ twins	3	5-10	0.1311017298634775	0.12344996726993437	0.13914984467313665	92146
MZ	MZ twins	4	10-20	0.02222125910149091	0.019377459734906437	0.025544919504154582	161512
MZ	MZ twins	5	>20	0.0004881999424756657	0.0002704484931059994	0.0007492640915703217	264236
U	same-recipe pairs	1	0-2	0.48426632191338076	0.4804592065650806	0.48815029014755396	154700
U	same-recipe pairs	2	2-5	0.43380590013551545	0.4297456304383723	0.43796297075742024	230232
U	same-recipe pairs	3	5-10	0.3652885095392095	0.3596265434045602	0.37131252033310147	368584
U	same-recipe pairs	4	10-20	0.2531475989400168	0.24463008293598693	0.2622665311960096	646048
U	same-recipe pairs	5	>20	0.08850894654778305	0.0819468973320344	0.09675804714958323	1056944
R	cross-recipe pairs	1	0-2	0.4832413093442505	0.4809393537305538	0.4854436992396306	5569200
R	cross-recipe pairs	2	2-5	0.4362615149549633	0.4330948328815682	0.43974433279356956	8288352
R	cross-recipe pairs	3	5-10	0.3731788411868122	0.3685660287027096	0.37765329159104627	13269024
R	cross-recipe pairs	4	10-20	0.2663463946263367	0.25866286582618864	0.2743017791174602	23257728
R	cross-recipe pairs	5	>20	0.10319721816440186	0.09413758208666075	0.11430539379389121	38049984


==> figures/data/link_recipes.tsv <==
y	recipe	family	variant	pooled	site	site_lo	site_hi	compare	compare_lo	compare_hi	diff	diff_lo	diff_hi	n_draws
0	pooled	pooled		1	0.5750143834501499	0.569030634193893	0.5805877900844502	0.30634266806855515	0.29972297544161286	0.3126893797979546	0.26867171538159473	0.2616677077209479	0.27549891158115014	1000
1.5	c4	C4		0	0.7008485681003761	0.6823876188342067	0.7192680166607329	0.2028524187295779	0.17809397673964367	0.22812571760882433	0.49799614937079817	0.4727397309191227	0.5245608306313452	200
2.5	dclm-baseline-qc-fw-10p	DCLM-Baseline	QC FW 10\,\%	0	0.6817385697879591	0.6673654321947147	0.7003946159497135	0.16505105250359148	0.13839044186935867	0.19573916597006746	0.5166875172843677	0.48833017542156726	0.5425658275691869	200
3.5	falcon-and-cc-qc-10p	Falcon+CC	QC 10\,\%	0	0.6485530415158992	0.6320335867699339	0.6671406989925204	0.5107006458004747	0.49075871738742277	0.5326439618445573	0.1378523957154245	0.11365176884220636	0.16117951306158015	200
4.5	dolma1\_7	Dolma1.7		0	0.639913751851941	0.6175797412970816	0.660470279972598	0.4134820521138601	0.38750006715907853	0.439691864917197	0.22643169973808092	0.19687686362766085	0.2557381294449436	200
5.5	fineweb-pro	FineWeb-Pro		0	0.636990123061539	0.6176638847787544	0.6586225274516546	0.19495812895460932	0.1711315142536831	0.22486373782271052	0.4420319941069297	0.4125170609278826	0.4730219398571131	200
6.5	dclm-baseline-qc-10p	DCLM-Baseline	QC 10\,\%	0	0.6344444550478895	0.6190541237011271	0.6554236452231331	0.3971805449143581	0.37344811478375306	0.4213634890266326	0.23726391013353137	0.21273523584802523	0.264945769061188	200
7.5	falcon	Falcon		0	0.6205507345397083	0.6034102593235159	0.6449134566150858	0.3206133482056838	0.2911023745371146	0.35172934758087865	0.2999373863340245	0.2702138735417535	0.33107694176902125	200
8.5	dolma1\_7-no-math-code	Dolma1.7	no math, code	0	0.6024091758623626	0.5799323910296269	0.6256291611495369	0.48324935209906883	0.4616340005950831	0.5067224045624531	0.11915982376329382	0.08796897898615848	0.14442466827902037	200
9.5	dclm-baseline-qc-7p-fw2	DCLM-Baseline	QC 7\,\%, FW2	0	0.5942053210775652	0.5711492327461141	0.6129216580550153	0.22511869350227334	0.1971612339007624	0.2570479391520109	0.36908662757529187	0.3395624101578577	0.39801346878290356	200
10.5	dclm-baseline-50p-dolma1.7-50p	DCLM-Baseline	50\,\% / Dolma 50\,\%	0	0.5932459970286144	0.5719378203196237	0.6156467097713139	0.2782864628749975	0.25178001349311435	0.3068551144048193	0.3149595341536169	0.2835863758516731	0.3476631713765293	200
11.5	dclm-baseline-qc-20p	DCLM-Baseline	QC 20\,\%	0	0.5795878820291489	0.5580785246247923	0.5994393453433201	0.3366986089313202	0.31131034663208185	0.3607183478793577	0.2428892730978287	0.21378864884347545	0.27025327043917474	200
12.5	falcon-and-cc-qc-20p	Falcon+CC	QC 20\,\%	0	0.5736819213292038	0.5550971339495121	0.5926204843151067	0.41730855312914256	0.389069219893121	0.4442144061237786	0.15637336820006126	0.1344743588265385	0.17905227939141727	200
13.5	dclm-baseline-qc-7p-fw3	DCLM-Baseline	QC 7\,\%, FW3	0	0.5658771031684621	0.5442591908137444	0.5874114438425719	0.20578021265672639	0.17762130559134381	0.23442140810041687	0.36009689051173566	0.3280598388458438	0.3923837069451643	200
14.5	dolma1\_7-no-reddit	Dolma1.7	no Reddit	0	0.5580908728553371	0.5386392492228814	0.5795808143089887	0.40372810457952796	0.38013795669198325	0.4297503253939575	0.15436276827580914	0.12305570063626638	0.1846294945728894	200
15.5	falcon-and-cc-qc-tulu-10p	Falcon+CC	QC Tulu 10\,\%	0	0.5579985228758125	0.5384342237430112	0.5796753227598218	0.3858512925273258	0.3597365792137722	0.4126875777382728	0.17214723034848672	0.14267080066509852	0.1993540645847953	200
16.5	dolma1\_7-no-flan	Dolma1.7	no Flan	0	0.5540731866256713	0.5319387655715088	0.5777328028337744	0.12214864330728142	0.09597432800233542	0.15041226039566308	0.43192454331838986	0.3953656010626756	0.46922498523765854	200
17.5	fineweb-edu	FineWeb-Edu		0	0.5519752206006656	0.5281540218065292	0.5753699639490177	-0.04205560884225714	-0.07410182823388264	-0.012793652454780797	0.5940308294429227	0.5612102053006578	0.6295031777543098	200
18.5	falcon-and-cc-qc-orig-10p	Falcon+CC	QC Orig 10\,\%	0	0.5465182551395514	0.5248001642454246	0.5671828312716707	0.40668746652875454	0.3774938126767639	0.4368280639065306	0.1398307886107969	0.10051750566374333	0.17171691069789144	200
19.5	dclm-baseline-25p-dolma1.7-75p	DCLM-Baseline	25\,\% / Dolma 75\,\%	0	0.5362207720497966	0.5103015263786909	0.560628825988548	0.4567192394660881	0.42353086260412537	0.48641506245472527	0.07950153258370846	0.05269786932388985	0.11095720469992862	200
20.5	falcon-and-cc	Falcon+CC		0	0.5337382034005115	0.5124104632056079	0.5548404286469395	0.4356004238595104	0.4108947082977558	0.4592696274910585	0.09813777954100106	0.07214358161389155	0.12535701953373185	200
21.5	dolma1\_7-no-code	Dolma1.7	no code	0	0.5056170601188917	0.4774789821060661	0.5313270775749003	0.3546563566044488	0.3301723054222144	0.38219211515262896	0.15096070351444296	0.11288616851982732	0.1871431897155587	200
22.5	dolma1\_6plus	Dolma1.6++		0	0.4796954327609928	0.4559260669052856	0.5008318194502934	0.31246758038791894	0.28621761937321477	0.34070038902578165	0.16722785237307386	0.1362109986664284	0.19920288905430245	200
23.5	dclm-baseline-75p-dolma1.7-25p	DCLM-Baseline	75\,\% / Dolma 25\,\%	0	0.4676567220947799	0.4402003609273788	0.4859208920474322	0.37698883504935154	0.35002856243148506	0.4017741527760612	0.09066788704542833	0.06034736871774747	0.11975647488729775	200
24.5	dclm-baseline-qc-fw-3p	DCLM-Baseline	QC FW 3\,\%	0	0.43671430988091936	0.40823786097348747	0.46671479822752565	-0.011848374238311463	-0.03834447482698806	0.021395487104113424	0.44856268411923084	0.41085873011397495	0.48635572545952116	200


==> figures/data/link_recipes_join.tsv <==
x	y
0.5750143834501499	0
0.30634266806855515	0
nan	0
0.7008485681003761	1.5
0.2028524187295779	1.5
nan	1.5
0.6817385697879591	2.5
0.16505105250359148	2.5
nan	2.5
0.6485530415158992	3.5
0.5107006458004747	3.5
nan	3.5
0.639913751851941	4.5
0.4134820521138601	4.5
nan	4.5
0.636990123061539	5.5
0.19495812895460932	5.5
nan	5.5
0.6344444550478895	6.5
0.3971805449143581	6.5
nan	6.5
0.6205507345397083	7.5
0.3206133482056838	7.5
nan	7.5
0.6024091758623626	8.5
0.48324935209906883	8.5
nan	8.5
0.5942053210775652	9.5
0.22511869350227334	9.5
nan	9.5
0.5932459970286144	10.5
0.2782864628749975	10.5
nan	10.5
0.5795878820291489	11.5
0.3366986089313202	11.5
nan	11.5
0.5736819213292038	12.5
0.41730855312914256	12.5
nan	12.5
0.5658771031684621	13.5
0.20578021265672639	13.5
nan	13.5
0.5580908728553371	14.5
0.40372810457952796	14.5
nan	14.5
0.5579985228758125	15.5
0.3858512925273258	15.5
nan	15.5
0.5540731866256713	16.5
0.12214864330728142	16.5
nan	16.5
0.5519752206006656	17.5
-0.04205560884225714	17.5
nan	17.5
0.5465182551395514	18.5
0.40668746652875454	18.5
nan	18.5
0.5362207720497966	19.5
0.4567192394660881	19.5
nan	19.5
0.5337382034005115	20.5
0.4356004238595104	20.5
nan	20.5
0.5056170601188917	21.5
0.3546563566044488	21.5
nan	21.5
0.4796954327609928	22.5
0.31246758038791894	22.5
nan	22.5
0.4676567220947799	23.5
0.37698883504935154	23.5
nan	23.5
0.43671430988091936	24.5
-0.011848374238311463	24.5
nan	24.5


==> figures/data/llm_invalid.tsv <==
y	label	reference	share
0	$(1, 1)$	0	0.09444028173235426
1	$(1, 2)$	0	0.0913633119200571
2	$(1, 3)$	0	0.09524266564289599
3	$(1, 4)$	0	0.09346836929399677
4	$(2, 1)$	0	0.09231047693746418
5	$(2, 2)$	0	0.10021517625466743
6	$(2, 3)$	0	0.09649204718772372
7	$(2, 4)$	0	0.09363703159441587
8	$(3, 1)$	0	0.08159166327065262
9	$(3, 2)$	0	0.090173338708177
10	$(3, 3)$	0	0.08101541019246755
11	$(3, 4)$	0	0.08563236699585855
12	Ai2 OLMo-2 1B SFT	1	0.08983495873968492
13	Ai2 OLMo-2 1B DPO	1	0.06649037605837932
14	Ai2 OLMo-2 1B Instruct	1	0.058209774848984076


==> figures/data/pair_dist_hist.tsv <==
lo	hi	n_MZ	share_MZ	h_MZ	n_U	share_U	h_U	n_R	share_R	h_R
0.45	0.46	0	0.0	0.0	0	0.0	0.0	1	9.259259259259259e-05	0.0006414368184733803
0.46	0.47	0	0.0	0.0	0	0.0	0.0	2	0.00018518518518518518	0.0012828736369467607
0.47	0.48	0	0.0	0.0	0	0.0	0.0	1	9.259259259259259e-05	0.0006414368184733803
0.48	0.49	0	0.0	0.0	0	0.0	0.0	1	9.259259259259259e-05	0.0006414368184733803
0.49	0.5	0	0.0	0.0	0	0.0	0.0	3	0.0002777777777777778	0.001924310455420141
0.5	0.51	0	0.0	0.0	0	0.0	0.0	1	9.259259259259259e-05	0.0006414368184733803
0.51	0.52	0	0.0	0.0	0	0.0	0.0	6	0.0005555555555555556	0.003848620910840282
0.52	0.53	0	0.0	0.0	0	0.0	0.0	6	0.0005555555555555556	0.003848620910840282
0.53	0.54	0	0.0	0.0	0	0.0	0.0	10	0.000925925925925926	0.006414368184733804
0.54	0.55	0	0.0	0.0	0	0.0	0.0	5	0.000462962962962963	0.003207184092366902
0.55	0.56	0	0.0	0.0	0	0.0	0.0	16	0.0014814814814814814	0.010262989095574085
0.56	0.57	0	0.0	0.0	0	0.0	0.0	17	0.001574074074074074	0.010904425914047467
0.57	0.58	0	0.0	0.0	0	0.0	0.0	21	0.0019444444444444444	0.013470173187940988
0.58	0.59	0	0.0	0.0	0	0.0	0.0	30	0.002777777777777778	0.01924310455420141
0.59	0.6	0	0.0	0.0	0	0.0	0.0	40	0.003703703703703704	0.025657472738935216
0.6	0.61	0	0.0	0.0	0	0.0	0.0	50	0.004629629629629629	0.03207184092366902
0.61	0.62	0	0.0	0.0	0	0.0	0.0	54	0.005	0.03463758819756254
0.62	0.63	0	0.0	0.0	0	0.0	0.0	76	0.007037037037037037	0.048749198203976905
0.63	0.64	0	0.0	0.0	0	0.0	0.0	60	0.005555555555555556	0.03848620910840282
0.64	0.65	0	0.0	0.0	0	0.0	0.0	79	0.007314814814814815	0.05067350865939705
0.65	0.66	0	0.0	0.0	0	0.0	0.0	76	0.007037037037037037	0.048749198203976905
0.66	0.67	0	0.0	0.0	0	0.0	0.0	83	0.0076851851851851855	0.05323925593329057
0.67	0.68	0	0.0	0.0	0	0.0	0.0	92	0.008518518518518519	0.059012187299550996
0.68	0.69	0	0.0	0.0	0	0.0	0.0	92	0.008518518518518519	0.059012187299550996
0.69	0.7	0	0.0	0.0	0	0.0	0.0	103	0.009537037037037037	0.06606799230275817
0.7	0.71	0	0.0	0.0	0	0.0	0.0	102	0.009444444444444445	0.0654265554842848
0.71	0.72	0	0.0	0.0	1	0.0033333333333333335	0.016666666666666666	88	0.008148148148148147	0.05644644002565747
0.72	0.73	0	0.0	0.0	0	0.0	0.0	164	0.015185185185185185	0.10519563822963438
0.73	0.74	0	0.0	0.0	0	0.0	0.0	209	0.019351851851851853	0.1340602950609365
0.74	0.75	0	0.0	0.0	2	0.006666666666666667	0.03333333333333333	322	0.029814814814814815	0.2065426555484285
0.75	0.76	0	0.0	0.0	8	0.02666666666666667	0.13333333333333333	430	0.03981481481481482	0.2758178319435536
0.76	0.77	0	0.0	0.0	6	0.02	0.1	642	0.059444444444444446	0.4118024374599102
0.77	0.78	0	0.0	0.0	12	0.04	0.2	961	0.08898148148148148	0.6164207825529185
0.78	0.79	0	0.0	0.0	24	0.08	0.4	1188	0.11	0.7620269403463759
0.79	0.8	0	0.0	0.0	33	0.11	0.55	1559	0.14435185185185184	1.0
0.8	0.81	0	0.0	0.0	47	0.15666666666666668	0.7833333333333333	1411	0.13064814814814815	0.9050673508659397
0.81	0.82	0	0.0	0.0	42	0.14	0.7	1385	0.12824074074074074	0.8883899935856319
0.82	0.83	0	0.0	0.0	60	0.2	1.0	808	0.07481481481481482	0.5182809493264914
0.83	0.84	0	0.0	0.0	42	0.14	0.7	426	0.03944444444444444	0.27325208466966006
0.84	0.85	0	0.0	0.0	18	0.06	0.3	140	0.012962962962962963	0.08980115458627325
0.85	0.86	0	0.0	0.0	5	0.016666666666666666	0.08333333333333333	37	0.003425925925925926	0.023733162283515075
0.86	0.87	0	0.0	0.0	0	0.0	0.0	3	0.0002777777777777778	0.001924310455420141
0.87	0.88	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.88	0.89	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.89	0.9	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.9	0.91	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.91	0.92	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.92	0.93	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.93	0.94	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.94	0.95	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.95	0.96	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0
0.96	0.97	3	0.04	0.057692307692307696	0	0.0	0.0	0	0.0	0.0
0.97	0.98	13	0.17333333333333334	0.25	0	0.0	0.0	0	0.0	0.0
0.98	0.99	52	0.6933333333333334	1.0	0	0.0	0.0	0	0.0	0.0
0.99	1.0	7	0.09333333333333334	0.1346153846153846	0	0.0	0.0	0	0.0	0.0
1.0	1.0	0	0.0	0.0	0	0.0	0.0	0	0.0	0.0


==> figures/data/pair_dist_levels.tsv <==
level	label	row	n_pairs	r	lo	hi	min	max
MZ	MZ twins	2	75	0.9837749383366133	0.9828771218139675	0.984662478960949	0.9664267420942957	0.9944336187197512
U	same-recipe pairs	1	300	0.8109406871050012	0.8028518668249263	0.8184398470966927	0.7158967398749313	0.8573084608691581
R	cross-recipe pairs	0	10800	0.778878638470938	0.7696392954398845	0.7870267401741102	0.45562371541964103	0.8632420829144956


==> figures/data/pair_matrix_groups.tsv <==
group	first	last
Dolma	0	35
C4	36	41
FineWeb	42	53
Falcon	54	89
DCLM	90	149


==> figures/data/pair_matrix_recipes.tsv <==
recipe	first	last	mid	family	variant	main
dolma1_7	0	5	2.5	Dolma1.7		0
dolma1_7-no-code	6	11	8.5	Dolma1.7	no code	0
dolma1_7-no-math-code	12	17	14.5	Dolma1.7	no math, code	0
dolma1_7-no-reddit	18	23	20.5	Dolma1.7	no Reddit	0
dolma1_7-no-flan	24	29	26.5	Dolma1.7	no Flan	0
dolma1_6plus	30	35	32.5	Dolma1.6++		0
c4	36	41	38.5	C4		0
fineweb-pro	42	47	44.5	FineWeb-Pro		0
fineweb-edu	48	53	50.5	FineWeb-Edu		0
falcon	54	59	56.5	Falcon		0
falcon-and-cc	60	65	62.5	Falcon+CC		0
falcon-and-cc-qc-10p	66	71	68.5	Falcon+CC	QC 10\,\%	0
falcon-and-cc-qc-20p	72	77	74.5	Falcon+CC	QC 20\,\%	0
falcon-and-cc-qc-orig-10p	78	83	80.5	Falcon+CC	QC Orig 10\,\%	0
falcon-and-cc-qc-tulu-10p	84	89	86.5	Falcon+CC	QC Tulu 10\,\%	0
dclm-baseline	90	95	92.5	DCLM-Baseline		1
dclm-baseline-qc-7p-fw2	96	101	98.5	DCLM-Baseline	QC 7\,\%, FW2	0
dclm-baseline-qc-7p-fw3	102	107	104.5	DCLM-Baseline	QC 7\,\%, FW3	0
dclm-baseline-qc-fw-3p	108	113	110.5	DCLM-Baseline	QC FW 3\,\%	0
dclm-baseline-qc-fw-10p	114	119	116.5	DCLM-Baseline	QC FW 10\,\%	0
dclm-baseline-qc-10p	120	125	122.5	DCLM-Baseline	QC 10\,\%	0
dclm-baseline-qc-20p	126	131	128.5	DCLM-Baseline	QC 20\,\%	0
dclm-baseline-25p-dolma1.7-75p	132	137	134.5	DCLM-Baseline	25\,\% / Dolma 75\,\%	0
dclm-baseline-50p-dolma1.7-50p	138	143	140.5	DCLM-Baseline	50\,\% / Dolma 50\,\%	0
dclm-baseline-75p-dolma1.7-25p	144	149	146.5	DCLM-Baseline	75\,\% / Dolma 25\,\%	0


==> figures/data/probe1_cross.tsv <==
step	rel_l2
1	2.4592109674338505e-06
10	2.3412726766338485e-05
50	0.001649985067841942
100	0.019891568695465593


==> figures/data/probe1_same.tsv <==
step	rel_l2
1	2.460293920130414e-06
10	2.3422910758797227e-05
50	0.0007408806444549406
100	0.018599243157387396


==> figures/data/projection.tsv <==
quantity	x	value	lo	hi
ancestry gap	1	0.40119128240276347	0.38403386851913185	0.4182080099590466
difference link	2	0.36184571126894016	0.3393950707998377	0.38198605583110556


==> figures/data/prompt_raster_groups.tsv <==
group	first	last
Dolma	0	17
C4	18	20
FineWeb	21	26
Falcon	27	44
DCLM	45	74


==> figures/data/recipes_groups.tsv <==
group	first	last
Dolma	0	5
C4	6	6
FineWeb	7	8
Falcon	9	14
DCLM	15	24


==> figures/data/recipes_heatmap.tsv <==
col	row	quantity	value
0	0	rmz	0.9865995423880581
1	0	ru	0.8275867679092302
2	0	rr	0.7918144470570604
3	0	gap	0.1590127744788279
0	1	rmz	0.9869883148881345
1	1	ru	0.8326653446047118
2	1	rr	0.8005128508702073
3	1	gap	0.1543229702834228
0	2	rmz	0.9854601280176052
1	2	ru	0.8125941494310073
2	2	rr	0.7912052456518245
3	2	gap	0.1728659785865979
0	3	rmz	0.9885879699240866
1	3	ru	0.7963282235401768
2	3	rr	0.7830386875691255
3	3	gap	0.19225974638390975
0	4	rmz	0.9890205251338385
1	4	ru	0.8289843950098571
2	4	rr	0.7964050380636747
3	4	gap	0.16003613012398143
0	5	rmz	0.9811284848823417
1	5	ru	0.8081257873561037
2	5	rr	0.7864803434442775
3	5	gap	0.17300269752623798
0	6	rmz	0.9788604515148082
1	6	ru	0.7964440847209723
2	6	rr	0.7863373390307707
3	6	gap	0.18241636679383588
0	7	rmz	0.9857385561686614
1	7	ru	0.8128036140489673
2	7	rr	0.7777439477678451
3	7	gap	0.17293494211969407
0	8	rmz	0.9825140761532761
1	8	ru	0.8133005722596044
2	8	rr	0.7812279096944911
3	8	gap	0.16921350389367174
0	9	rmz	0.9853761244745275
1	9	ru	0.8091389054816829
2	9	rr	0.7882138498180908
3	9	gap	0.1762372189928446
0	10	rmz	0.9855267699814106
1	10	ru	0.831788186101171
2	10	rr	0.796536102037507
3	10	gap	0.15373858388023964
0	11	rmz	0.9885312266538083
1	11	ru	0.8037245259379645
2	11	rr	0.7662437272892172
3	11	gap	0.18480670071584382
0	12	rmz	0.9861646686361111
1	12	ru	0.8123254202591381
2	12	rr	0.7857675294694367
3	12	gap	0.17383924837697295
0	13	rmz	0.9831567610732973
1	13	ru	0.8253360421626539
2	13	rr	0.7974169846686004
3	13	gap	0.15782071891064342
0	14	rmz	0.9848944201791107
1	14	ru	0.8075395113980138
2	14	rr	0.7867596491628988
3	14	gap	0.17735490878109683
0	15	rmz	0.9837318034433524
1	15	ru	0.8092000101306569
2	15	rr	0.7855244574840987
3	15	gap	0.17453179331269553
0	16	rmz	0.9821834961361753
1	16	ru	0.8120492484688145
2	16	rr	0.7863880014149252
3	16	gap	0.17013424766736074
0	17	rmz	0.9776311268835448
1	17	ru	0.7970729715411543
2	17	rr	0.7577211173516696
3	17	gap	0.1805581553423905
0	18	rmz	0.9730625802726948
1	18	ru	0.7935719259980146
2	18	rr	0.6473529655353899
3	18	gap	0.17949065427468014
0	19	rmz	0.9824187288092476
1	19	ru	0.7731432150044429
2	19	rr	0.7479928569493347
3	19	gap	0.2092755138048047
0	20	rmz	0.9799329230191915
1	20	ru	0.7773067036846472
2	20	rr	0.7750781761403233
3	20	gap	0.2026262193345444
0	21	rmz	0.9813195317850619
1	21	ru	0.8199021853537766
2	21	rr	0.7856951200143898
3	21	gap	0.16141734643128536
0	22	rmz	0.9874706325709678
1	22	ru	0.8351350178673697
2	22	rr	0.797822140903124
3	22	gap	0.15233561470359813
0	23	rmz	0.983758045798047
1	23	ru	0.8385517623669082
2	23	rr	0.7954271614473098
3	23	gap	0.14520628343113884
0	24	rmz	0.984316569627976
1	24	ru	0.798898606987993
2	24	rr	0.777260312937859
3	24	gap	0.185417962639983


==> figures/data/recipes_heatmap_rows.tsv <==
row	recipe	name	group	main
0	dolma1_7	Dolma1.7	Dolma	0
1	dolma1_7-no-code	Dolma1.7 (no code)	Dolma	0
2	dolma1_7-no-math-code	Dolma1.7 (no math, code)	Dolma	0
3	dolma1_7-no-reddit	Dolma1.7 (no Reddit)	Dolma	0
4	dolma1_7-no-flan	Dolma1.7 (no Flan)	Dolma	0
5	dolma1_6plus	Dolma1.6++	Dolma	0
6	c4	C4	C4	0
7	fineweb-pro	FineWeb-Pro	FineWeb	0
8	fineweb-edu	FineWeb-Edu	FineWeb	0
9	falcon	Falcon	Falcon	0
10	falcon-and-cc	Falcon+CC	Falcon	0
11	falcon-and-cc-qc-10p	Falcon+CC (QC 10\,\%)	Falcon	0
12	falcon-and-cc-qc-20p	Falcon+CC (QC 20\,\%)	Falcon	0
13	falcon-and-cc-qc-orig-10p	Falcon+CC (QC Orig 10\,\%)	Falcon	0
14	falcon-and-cc-qc-tulu-10p	Falcon+CC (QC Tulu 10\,\%)	Falcon	0
15	dclm-baseline	DCLM-Baseline	DCLM	1
16	dclm-baseline-qc-7p-fw2	DCLM-Baseline (QC 7\,\%, FW2)	DCLM	0
17	dclm-baseline-qc-7p-fw3	DCLM-Baseline (QC 7\,\%, FW3)	DCLM	0
18	dclm-baseline-qc-fw-3p	DCLM-Baseline (QC FW 3\,\%)	DCLM	0
19	dclm-baseline-qc-fw-10p	DCLM-Baseline (QC FW 10\,\%)	DCLM	0
20	dclm-baseline-qc-10p	DCLM-Baseline (QC 10\,\%)	DCLM	0
21	dclm-baseline-qc-20p	DCLM-Baseline (QC 20\,\%)	DCLM	0
22	dclm-baseline-25p-dolma1.7-75p	DCLM-Baseline 25\,\% / Dolma 75\,\%	DCLM	0
23	dclm-baseline-50p-dolma1.7-50p	DCLM-Baseline 50\,\% / Dolma 50\,\%	DCLM	0
24	dclm-baseline-75p-dolma1.7-25p	DCLM-Baseline 75\,\% / Dolma 25\,\%	DCLM	0


==> figures/data/recipes_levels.tsv <==
y	recipe	name	family	variant	group	main	rmz	rmz_lo	rmz_hi	ru	ru_lo	ru_hi	rr	rr_lo	rr_hi	gap	gap_lo	gap_hi
0	dclm-baseline-qc-fw-10p	DCLM-Baseline (QC FW 10\,\%)	DCLM-Baseline	QC FW 10\,\%	DCLM	0	0.9824187288092476	0.9786988417317589	0.9860594846643148	0.7731432150044429	0.7587666152446243	0.787069828632555	0.7479928569493347	0.7366798883487867	0.7589583134728266	0.2092755138048047	0.19569143855690907	0.22344566892689635
1	dclm-baseline-qc-10p	DCLM-Baseline (QC 10\,\%)	DCLM-Baseline	QC 10\,\%	DCLM	0	0.9799329230191915	0.9767818701207167	0.9829958643351081	0.7773067036846472	0.7639136521010135	0.7902056820959289	0.7750781761403233	0.7647377611538473	0.7843346058987941	0.2026262193345444	0.18975568661748632	0.21531232382266366
2	dolma1_7-no-reddit	Dolma1.7 (no Reddit)	Dolma1.7	no Reddit	Dolma	0	0.9885879699240866	0.9854612840076702	0.9917753592994105	0.7963282235401768	0.7822220418371253	0.8094986731272982	0.7830386875691255	0.7730147830563721	0.7920638140740962	0.19225974638390975	0.179496249653825	0.20604133780159356
3	dclm-baseline-75p-dolma1.7-25p	DCLM-Baseline 75\,\% / Dolma 25\,\%	DCLM-Baseline	75\,\% / Dolma 25\,\%	DCLM	0	0.984316569627976	0.9808981617457981	0.9874147548108202	0.798898606987993	0.7867981726944491	0.8115474044740181	0.777260312937859	0.7668571174153072	0.7868341542765804	0.185417962639983	0.17349126657769617	0.1974068489966835
4	falcon-and-cc-qc-10p	Falcon+CC (QC 10\,\%)	Falcon+CC	QC 10\,\%	Falcon	0	0.9885312266538083	0.9855550853064263	0.991442618993176	0.8037245259379645	0.7906794181843982	0.8156318925450335	0.7662437272892172	0.7556025335366904	0.7756623104223045	0.18480670071584382	0.1729287315023915	0.19755535032757726
5	c4	C4	C4		C4	0	0.9788604515148082	0.9749758274267727	0.9823911176052718	0.7964440847209723	0.7823344217136589	0.8089287100404496	0.7863373390307707	0.776349867765416	0.7952763287602329	0.18241636679383588	0.17064996170878935	0.19492242675810756
6	dclm-baseline-qc-7p-fw3	DCLM-Baseline (QC 7\,\%, FW3)	DCLM-Baseline	QC 7\,\%, FW3	DCLM	0	0.9776311268835448	0.9739284368140531	0.9815206060561875	0.7970729715411543	0.7838975258097496	0.8087428554051095	0.7577211173516696	0.7470379814525316	0.7677768882872754	0.1805581553423905	0.1691737810086148	0.19271167714917148
7	dclm-baseline-qc-fw-3p	DCLM-Baseline (QC FW 3\,\%)	DCLM-Baseline	QC FW 3\,\%	DCLM	0	0.9730625802726948	0.9680857321955406	0.9778557536295709	0.7935719259980146	0.7804634931272761	0.8069036059579971	0.6473529655353899	0.6315452997772355	0.6612586649700312	0.17949065427468014	0.1676811539799745	0.19205264812667847
8	falcon-and-cc-qc-tulu-10p	Falcon+CC (QC Tulu 10\,\%)	Falcon+CC	QC Tulu 10\,\%	Falcon	0	0.9848944201791107	0.9814997287018823	0.9882339377311428	0.8075395113980138	0.7940731803832727	0.820027014945089	0.7867596491628988	0.7766380103623475	0.7961828662835003	0.17735490878109683	0.16541870365834713	0.1899983215554292
9	falcon	Falcon	Falcon		Falcon	0	0.9853761244745275	0.9823030009323651	0.9885477963866119	0.8091389054816829	0.7969027769380219	0.8213027614232905	0.7882138498180908	0.778570475871716	0.7976992136978843	0.1762372189928446	0.16435888233147988	0.18830801905816053
10	dclm-baseline	DCLM-Baseline	DCLM-Baseline		DCLM	1	0.9837318034433524	0.9806162267464874	0.986819476216326	0.8092000101306569	0.7958461239338573	0.8220309472042763	0.7855244574840987	0.7754554659618417	0.794664672177271	0.17453179331269553	0.1619494291307891	0.1871523497766167
11	falcon-and-cc-qc-20p	Falcon+CC (QC 20\,\%)	Falcon+CC	QC 20\,\%	Falcon	0	0.9861646686361111	0.9829952199586609	0.9890726947016625	0.8123254202591381	0.7997622419596746	0.823885742215946	0.7857675294694367	0.7760137050332511	0.7947971004299764	0.17383924837697295	0.162648851157701	0.18598655768088856
12	dolma1_6plus	Dolma1.6++	Dolma1.6++		Dolma	0	0.9811284848823417	0.9777989346573719	0.9842709249345963	0.8081257873561037	0.7953994597702229	0.8204416041854486	0.7864803434442775	0.776758658287261	0.7956524147673836	0.17300269752623798	0.16150657588727962	0.18500175569997165
13	fineweb-pro	FineWeb-Pro	FineWeb-Pro		FineWeb	0	0.9857385561686614	0.9827667728640191	0.9885674243491483	0.8128036140489673	0.8004444951084173	0.8238695455965143	0.7777439477678451	0.7673389108423171	0.7867049654720257	0.17293494211969407	0.16200725862525825	0.18537546581276912
14	dolma1_7-no-math-code	Dolma1.7 (no math, code)	Dolma1.7	no math, code	Dolma	0	0.9854601280176052	0.9820464969492225	0.9886779808866606	0.8125941494310073	0.80047020544826	0.823909508705406	0.7912052456518245	0.781347482192243	0.8002272350254239	0.1728659785865979	0.16166746528071885	0.18409464218201968
15	dclm-baseline-qc-7p-fw2	DCLM-Baseline (QC 7\,\%, FW2)	DCLM-Baseline	QC 7\,\%, FW2	DCLM	0	0.9821834961361753	0.9785505374268603	0.9855245403999321	0.8120492484688145	0.8003806282965464	0.824404296360382	0.7863880014149252	0.7761320662616034	0.7950061315945479	0.17013424766736074	0.15912576408012832	0.18133393878007378
16	fineweb-edu	FineWeb-Edu	FineWeb-Edu		FineWeb	0	0.9825140761532761	0.9790439679979205	0.9857482461376608	0.8133005722596044	0.8015586638492648	0.8250958753369548	0.7812279096944911	0.7710145608386281	0.7902328362586636	0.16921350389367174	0.1576588412296114	0.18023075734720723
17	dclm-baseline-qc-20p	DCLM-Baseline (QC 20\,\%)	DCLM-Baseline	QC 20\,\%	DCLM	0	0.9813195317850619	0.9784475156490574	0.9845274714028247	0.8199021853537766	0.806622410921804	0.8311629130220538	0.7856951200143898	0.7754563118870215	0.7945831540154898	0.16141734643128536	0.15083313894085748	0.1729919294010119
18	dolma1_7-no-flan	Dolma1.7 (no Flan)	Dolma1.7	no Flan	Dolma	0	0.9890205251338385	0.9858644532516787	0.9921262776582501	0.8289843950098571	0.8177106795614871	0.8399676700457819	0.7964050380636747	0.7868840454186938	0.8048658040468284	0.16003613012398143	0.14955630615085172	0.17115735912805183
19	dolma1_7	Dolma1.7	Dolma1.7		Dolma	0	0.9865995423880581	0.9833451270209976	0.9897016043957242	0.8275867679092302	0.8161076554910264	0.8383930840994849	0.7918144470570604	0.7819768414492441	0.8004139462225666	0.1590127744788279	0.14901105037905965	0.16968899529139297
20	falcon-and-cc-qc-orig-10p	Falcon+CC (QC Orig 10\,\%)	Falcon+CC	QC Orig 10\,\%	Falcon	0	0.9831567610732973	0.9801622987886687	0.9863691633377513	0.8253360421626539	0.8139922399548574	0.8356640963839397	0.7974169846686004	0.7883458524521061	0.8056704470077489	0.15782071891064342	0.1483564318257413	0.16928811019207923
21	dolma1_7-no-code	Dolma1.7 (no code)	Dolma1.7	no code	Dolma	0	0.9869883148881345	0.9837122812088317	0.9902024092568195	0.8326653446047118	0.8206852643646001	0.8440508088364512	0.8005128508702073	0.7912780769332469	0.8093884508395018	0.1543229702834228	0.1429021815770854	0.16596824008960254
22	falcon-and-cc	Falcon+CC	Falcon+CC		Falcon	0	0.9855267699814106	0.9824247722402578	0.9889739574683131	0.831788186101171	0.8200824036908376	0.8429468740194588	0.796536102037507	0.7871931032848706	0.8053003313622301	0.15373858388023964	0.14292362452709384	0.16514286122269842
23	dclm-baseline-25p-dolma1.7-75p	DCLM-Baseline 25\,\% / Dolma 75\,\%	DCLM-Baseline	25\,\% / Dolma 75\,\%	DCLM	0	0.9874706325709678	0.9846236876839749	0.9904856016101719	0.8351350178673697	0.8245821347279539	0.8452440448449179	0.797822140903124	0.7887153991606246	0.8064155192535686	0.15233561470359813	0.1427790098470184	0.16304119926717728
24	dclm-baseline-50p-dolma1.7-50p	DCLM-Baseline 50\,\% / Dolma 50\,\%	DCLM-Baseline	50\,\% / Dolma 50\,\%	DCLM	0	0.983758045798047	0.9805082966992945	0.9866613405860674	0.8385517623669082	0.827294544341075	0.8493714669246286	0.7954271614473098	0.7859740315175345	0.8043211348073226	0.14520628343113884	0.13486174046910981	0.15581243858419266


==> figures/data/scatter_mz.tsv <==
x	y
0.0	0.0
0.9	1.0
0.6	0.1
0.15	0.0
0.15	0.3
0.25	0.5
0.1	0.1
0.05	0.0
0.0	0.1
0.95	0.95
0.9	0.95
0.105263	0.166667
1.0	1.0
0.2	0.3
0.4	0.45
0.85	0.7
0.15	0.15
0.55	0.35
0.05	0.15
0.05	0.2
0.0	0.0
0.1	0.0
0.05	0.0
0.05	0.0
0.0	0.0
0.0	0.0
0.2	0.473684
0.2	0.15
0.05	0.05
0.15	0.2
0.0	0.05
0.65	0.6
0.0	0.0
0.0	0.0
0.166667	0.0
0.75	0.85
0.15	0.15
1.0	0.95
0.1	0.1
0.15	0.1
0.05	0.1
1.0	0.95
0.0	0.0
0.35	0.25
0.0	0.0
0.9	0.85
0.75	0.45
0.5	0.55
0.95	0.95
0.85	0.95
0.25	0.25
0.05	0.0
0.4	0.35
0.55	0.8
0.45	0.55
0.0	0.15
0.35	0.35
0.3	0.526316
0.0	0.0
0.105263	0.105263
0.0	0.0
0.0	0.0
0.65	0.55
0.9	0.85
0.85	0.947368
0.1	0.15
0.15	0.3
0.0	0.05
0.05	0.0
0.2	0.15
0.35	0.4
0.45	0.1
1.0	0.95
0.25	0.15
0.8	0.75
0.3	0.35
0.388889	0.35
0.0	0.05
0.05	0.1
0.0	0.0
0.25	0.45
0.4	0.35
0.8	0.85
0.65	0.85
0.7	0.7
0.0	0.0
0.55	0.5
0.2	0.1
0.05	0.1
0.0	0.0
0.0	0.0
0.4	0.6
0.0	0.0
0.263158	0.35
0.15	0.0
0.0	0.0
0.789474	0.7
0.0	0.0
0.05	0.0
0.0	0.0
1.0	1.0
0.0	0.0
0.1	0.05
0.05	0.0
0.0	0.0
0.45	0.25
0.1	0.0
0.8	0.95
0.25	0.2
0.25	0.15
0.2	0.05
0.5	0.45
0.9	0.9
0.25	0.2
0.25	0.35
0.9	0.9
0.7	0.75
0.35	0.65
0.75	0.7
0.8	0.65
1.0	1.0
0.95	0.95
0.9	0.85
0.894737	0.8
0.25	0.35
0.55	0.45
0.95	0.9
0.8	0.85
0.95	0.9
0.85	0.7
1.0	1.0
0.95	0.95
0.65	0.8
0.75	0.7
0.05	0.25
1.0	0.85
0.631579	0.8
0.8	0.55
0.5	0.65
0.75	0.85
0.7	0.95
0.95	0.95
1.0	1.0
0.7	0.8
0.65	0.75
0.85	0.95
0.4	0.45
0.833333	0.95
1.0	1.0
0.95	0.95
0.35	0.4
0.5	0.5
0.05	0.1
0.0	0.05
0.1	0.15
0.05	0.15
0.35	0.55
0.0	0.0
0.0	0.0
0.0	0.0
0.3	0.1
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.25	0.052632
0.0	0.0
0.05	0.05
1.0	1.0
0.3	0.15
0.9	0.85
0.85	0.8
1.0	1.0
0.45	0.6
0.0	0.0
0.05	0.0
0.05	0.15
0.0	0.15
0.05	0.05
0.8	0.75
0.6	0.35
0.4	0.8
0.0	0.05
0.3	0.6
0.9	0.75
0.15	0.4
0.55	0.4
0.2	0.1
0.947368	0.9
0.75	0.7
0.0	0.1
0.55	0.55
0.05	0.0
0.05	0.0
0.05	0.0
0.5	0.6
0.25	0.2
0.9	0.95
0.25	0.25
0.7	0.4
0.45	0.35
0.6	0.5
0.65	0.55
0.6	0.7
0.7	0.55
0.9	0.75
0.65	0.55
0.6	0.8
0.25	0.1
0.15	0.15
0.0	0.0
0.8	0.9
0.95	0.95
1.0	1.0
0.0	0.05
0.0	0.0
0.3	0.15
0.65	0.3
0.0	0.1
0.85	0.85
0.85	0.6
0.3	0.4
0.95	0.8
0.05	0.05
0.35	0.2
0.0	0.05
0.3	0.45
0.5	0.35
0.578947	0.85
0.277778	0.45
0.368421	0.6
0.05	0.05
0.5	0.2
0.85	0.8
0.95	0.9
0.6	0.6
0.1	0.3
0.1	0.15
0.526316	0.6
0.736842	0.45
0.35	0.55
0.75	0.55
1.0	1.0
0.55	0.55
0.1	0.105263
0.0	0.0
0.05	0.0
0.0	0.0
0.15	0.05
0.75	0.4
0.1	0.0
0.15	0.3
0.05	0.1
0.05	0.0
0.1	0.05
0.0	0.0
0.0	0.0
0.421053	0.45
0.45	0.6
0.05	0.05
0.65	0.75
0.0	0.05
1.0	1.0
0.25	0.35
0.95	0.95
0.9	0.95
0.25	0.526316
0.95	0.8
0.25	0.2
0.75	1.0
0.75	0.8
0.8	0.85
0.0	0.1
0.315789	0.15
0.0	0.1
0.1	0.1
0.1	0.05
0.65	0.8
0.85	0.65
0.421053	0.4
0.55	0.35
0.05	0.05
0.55	0.35
1.0	1.0
0.15	0.25
0.2	0.2
0.1	0.0
0.75	0.842105
0.0	0.1
0.65	0.6
0.631579	0.7
0.6	0.25
0.8	0.65
0.05	0.15
0.95	0.85
0.7	0.75
0.55	0.35
1.0	1.0
0.85	0.9
0.0	0.0
0.0	0.0
0.0	0.05
0.0	0.2
1.0	1.0
0.95	0.8
0.55	0.55
0.578947	0.631579
0.0	0.05
0.35	0.45
0.65	0.75
0.65	0.5
0.1	0.15
1.0	1.0
0.7	0.8
0.85	0.631579
0.9	0.8
0.15	0.263158
0.0	0.0
0.35	0.3
0.684211	0.6
0.6	0.6
0.0	0.0
0.0	0.05
0.2	0.3
0.0	0.05
0.0	0.0
0.25	0.05
0.05	0.05
1.0	0.85
0.4	0.35
0.05	0.15
0.8	0.65
0.15	0.05
0.1	0.05
0.0	0.0
0.8	0.7
0.05	0.05
0.0	0.0
0.0	0.1
0.2	0.1
0.947368	0.85
0.1	0.0
0.0	0.0
0.5	0.1
0.3	0.8
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.45	0.45
0.5	0.35
0.15	0.0
0.2	0.05
0.55	0.65
0.526316	0.5
0.0	0.0
0.0	0.0
0.0	0.05
0.25	0.2
0.7	0.6
0.8	0.75
0.0	0.0
0.0	0.0
0.8	0.85
0.15	0.1
0.05	0.2
0.3	0.15
1.0	0.9
0.65	0.55
0.95	1.0
1.0	1.0
0.05	0.0
0.1	0.05
0.0	0.1
0.45	0.35
0.55	0.15
0.9	1.0
0.2	0.2
0.1	0.15
0.95	0.85
0.7	0.8
0.7	0.65
0.25	0.35
0.9	0.8
0.7	0.35
0.7	0.85
0.7	0.25
0.65	0.6
1.0	1.0
0.263158	0.45
0.555556	0.15
0.35	0.222222
0.3	0.4
0.0	0.0
0.0	0.0
0.05	0.0
0.3	0.05
0.05	0.0
0.5	0.2
0.1	0.1
0.15	0.1
0.05	0.05
0.45	0.5
0.95	0.75
0.7	0.4
0.55	0.5
0.4	0.25
0.3	0.55
0.45	0.3
0.6	0.5
0.0	0.0
0.75	0.65
0.5	0.55
0.65	0.2
0.15	0.0
0.25	0.05
0.05	0.1
0.45	0.3
0.0	0.05
0.35	0.25
0.0	0.0
0.5	0.5
0.8	0.6
0.25	0.25
0.0	0.0
0.35	0.45
0.4	0.45
0.1	0.2
0.894737	0.894737
0.5	0.15
0.35	0.15
0.45	0.4
0.0	0.0
0.0	0.0
0.0	0.0
0.05	0.05
0.05	0.05
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.1	0.0
0.15	0.05
0.1	0.15
0.0	0.0
0.5	0.45
0.9	1.0
0.5	0.777778
0.2	0.3
0.0	0.0
0.894737	1.0
0.55	0.3
0.45	0.45
0.65	0.7
0.9	1.0
0.315789	0.05
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.05	0.05
0.45	0.25
0.05	0.05
0.0	0.0
0.0	0.0
0.1	0.0
0.8	0.8
0.0	0.0
0.0	0.0
0.0	0.0
0.55	0.4
0.35	0.6
0.0	0.0
0.7	0.5
0.85	0.85
0.25	0.2
0.45	0.35
1.0	1.0
0.65	0.7
0.9	0.9
0.5	0.526316
0.7	0.6
0.05	0.1
0.25	0.25
0.45	0.15
0.0	0.0
0.05	0.0
0.15	0.0
0.0	0.0
0.15	0.15
0.1	0.15
0.15	0.05
0.0	0.0
0.1	0.05
0.1	0.0
0.7	0.5
0.0	0.1
0.1	0.05
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.1
0.05	0.15
0.5	0.45
0.0	0.05
0.7	0.75
0.05	0.05
0.05	0.1
0.0	0.25
0.05	0.0
0.45	0.3
0.45	0.5
0.0	0.0
0.35	0.05
0.05	0.15
0.05	0.05
0.8	0.75
0.95	0.95
0.631579	0.85
0.85	0.85
0.9	1.0
0.157895	0.0
0.1	0.0
0.25	0.15
0.0	0.0
0.3	0.3
0.05	0.105263
0.2	0.15
0.0	0.0
0.5	0.4
0.5	0.2
0.1	0.05
0.65	0.35
0.1	0.1
0.0	0.15
0.05	0.05
1.0	0.8
0.05	0.0
0.05	0.0
0.0	0.0
0.0	0.0
0.157895	0.05
0.578947	0.25
0.4	0.35
1.0	1.0
0.1	0.05
0.8	0.95
0.95	0.95
0.9	0.85
0.9	0.8
0.85	0.894737
0.85	0.75
0.05	0.0
0.0	0.0
0.1	0.0
0.0	0.0
0.0	0.0
0.45	0.55
0.1	0.15
0.7	0.7
0.4	0.105263
1.0	0.95
0.0	0.0
0.15	0.1
0.15	0.1
0.0	0.0
0.45	0.5
0.0	0.0
0.7	0.25
0.7	0.6
0.05	0.0
0.25	0.3
0.1	0.05
0.5	0.4
0.157895	0.05
0.9	0.65
0.25	0.3
0.2	0.15
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.05	0.0
0.0	0.0
0.95	0.95
0.1	0.0
0.6	0.35
0.55	0.7
0.9	0.75
0.0	0.0
0.05	0.0
0.0	0.0
0.4	0.157895
0.0	0.05
0.85	0.9
0.1	0.15
1.0	0.95
1.0	0.85
0.4	0.7
0.6	0.5
0.15	0.25
0.55	0.45
0.3	0.4
0.0	0.0
0.0	0.05
0.05	0.05
0.05	0.1
0.35	0.3
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.75	0.85
0.0	0.0
0.15	0.25
0.7	0.4
0.157895	0.0
0.05	0.0
0.25	0.25
0.0	0.0
0.1	0.05
0.0	0.0
0.0	0.0
0.55	0.3
0.0	0.05
0.0	0.0
0.05	0.05
0.0	0.0
0.15	0.0
0.0	0.0
0.0	0.05
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.95	1.0
0.15	0.1
0.45	0.9
0.25	0.25
0.25	0.2
0.4	0.4
0.15	0.15
0.1	0.0
0.7	0.45
0.05	0.1
0.3	0.05
0.9	0.8
0.0	0.2
0.0	0.05
0.65	0.6
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.35	0.45
0.15	0.3
0.0	0.0
0.15	0.0
0.05	0.1
0.05	0.0
0.15	0.25
0.4	0.45
0.25	0.105263
0.55	0.65
0.0	0.0
0.05	0.105263
1.0	0.75
0.85	0.75
0.1	0.1
0.5	0.3
0.65	0.75
1.0	1.0
1.0	1.0
0.7	0.65
0.25	0.1
0.25	0.45
0.9	0.95
0.05	0.15
0.75	0.5
1.0	1.0
0.6	0.55
0.0	0.1
0.05	0.0
0.05	0.1
0.45	0.6
0.2	0.25
0.5	0.55
0.578947	0.6
0.0	0.0
0.75	0.85
0.75	0.6
0.0	0.0
0.05	0.05
0.95	1.0
0.05	0.05
1.0	0.85
0.2	0.05
0.25	0.0
0.052632	0.1
0.1	0.0
0.1	0.05
0.05	0.05
0.2	0.25
0.0	0.0
0.4	0.6
0.0	0.0
0.4	0.5
0.1	0.15
0.2	0.1
0.85	0.8
0.05	0.45
0.315789	0.647059
0.7	0.6
0.45	0.4
0.0	0.05
0.315789	0.2
0.4	0.05
0.95	0.95
0.65	0.5
0.9	0.947368
0.8	0.75
0.95	0.95
0.9	0.9
1.0	1.0
0.55	0.55
0.95	0.85
1.0	1.0
0.7	0.75
0.95	0.75
0.9	0.95
0.55	0.65
0.1	0.15
0.2	0.4
0.55	0.75
0.6	0.6
1.0	1.0
0.95	1.0
1.0	1.0
0.25	0.25
0.45	0.6
0.15	0.15
0.05	0.05
0.0	0.052632
0.1	0.0
0.35	0.4
0.842105	0.55
0.9	0.95
0.6	0.4
1.0	0.95
0.95	1.0
0.35	0.5
0.05	0.0
0.0	0.0
0.5	0.5
0.0	0.1
0.95	1.0
0.85	0.95
0.65	0.8
1.0	1.0
0.55	0.6
0.8	0.95
0.95	0.9
0.35	0.2
0.9	1.0
0.894737	0.941176
1.0	1.0
0.85	1.0
0.7	0.55
0.2	0.1
0.95	1.0
0.0	0.05
0.15	0.4
0.8	0.5
0.25	0.05
0.05	0.1
0.4	0.55
0.4	0.35
0.0	0.0
0.65	0.7
0.8	0.45
0.105263	0.05
0.0	0.05
0.25	0.4
0.45	0.45
0.0	0.0
0.6	0.5
0.0	0.15
0.05	0.0
0.0	0.05
1.0	0.95
0.8	0.65
0.95	0.95
0.95	0.95
0.4	0.4
1.0	1.0
0.3	0.35
0.7	0.6
0.45	0.3
0.05	0.0
0.0	0.1
0.95	0.95
0.65	0.7
0.95	1.0
0.9	0.944444
0.8	1.0
0.8	0.9
1.0	1.0
1.0	1.0
0.8	0.85
0.95	1.0
1.0	1.0
1.0	1.0
0.95	0.95
1.0	0.85
1.0	0.9
0.95	1.0
0.2	0.55
0.8	0.85
0.222222	0.15
0.15	0.15
0.85	0.85
0.8	0.65
0.9	0.95
0.9	0.8
0.1	0.15
0.05	0.1
0.5	0.55
0.55	0.55
0.25	0.5
0.75	0.75
0.2	0.4
0.5	0.55
0.05	0.05
0.35	0.25
0.0	0.05
0.05	0.0
0.0	0.05
0.65	0.6
0.85	0.85
0.7	0.75
0.6	0.5
0.65	0.8
0.6	0.3
0.15	0.4
0.35	0.7
0.75	0.4
0.6	0.8
0.4	0.35
0.9	1.0
0.1	0.2
0.05	0.15
0.35	0.55
0.5	0.5
0.75	0.65
0.7	0.65
0.777778	0.65
0.473684	0.75
0.105263	0.105263
0.631579	0.65
1.0	1.0
1.0	0.95
0.95	0.85
1.0	0.95
0.95	1.0
0.55	0.45
1.0	0.8
0.95	0.9
0.85	0.8
0.8	0.85
0.65	0.85
0.9	0.9
0.95	0.85
0.8	0.85
0.8	0.8
0.3	0.473684
0.55	0.4
0.7	0.75
0.85	0.95
0.95	0.95
0.75	0.95
0.894737	0.85
0.928571	0.933333
0.8	0.7
0.85	0.45
0.65	0.55
0.85	0.75
0.8	0.8
0.85	0.45
0.95	0.95
0.95	0.842105
0.5	0.65
0.6	0.6
0.6	0.55
0.85	0.75
1.0	1.0
0.95	0.95
0.95	1.0
1.0	1.0
0.65	0.55
0.85	0.8
0.7	0.9
0.5	0.45
0.8	0.55
0.75	0.85
0.45	0.55
0.25	0.25
1.0	0.95
1.0	0.95
0.95	1.0
1.0	0.95
0.75	0.95
0.9	0.5
0.55	0.2
0.65	0.6
0.4	0.65
0.6	0.8
0.9	0.7
0.1	0.25
0.75	0.8
0.55	0.55
0.85	0.85
0.9	0.75
0.05	0.05
0.4	0.8
0.5	0.55
0.85	0.9
0.65	0.7
0.15	0.3
0.65	0.85
1.0	0.8
0.25	0.2
0.0	0.15
0.2	0.15
0.6	0.35
0.2	0.35
0.05	0.1
0.05	0.05
0.35	0.3
0.0	0.1
0.35	0.15
0.05	0.05
0.1	0.1
0.0	0.0
0.9	0.85
0.65	0.4
0.45	0.65
0.15	0.25
0.95	1.0
0.85	0.9
1.0	1.0
0.95	0.65
0.95	1.0
1.0	0.85
0.75	0.85
0.2	0.25
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.6	0.3
0.0	0.0
0.0	0.0
0.05	0.1
0.05	0.0
0.05	0.15
0.0	0.15
0.0	0.0
0.15	0.1
0.2	0.45
0.65	0.65
0.75	0.8
0.4	0.6
0.842105	0.9
0.85	0.8
0.9	0.95
0.684211	0.8
0.65	0.7
0.75	0.85
0.8	0.75
0.85	0.9
0.25	0.1
0.45	0.8
0.95	1.0
0.75	0.7
0.6	0.7
0.1	0.55
0.65	0.55
0.65	0.5
0.55	0.6
0.25	0.05
0.05	0.0
0.0	0.0
0.0	0.0
0.2	0.1
0.05	0.35
0.85	0.85
1.0	1.0
1.0	1.0
0.95	1.0
0.947368	1.0
0.2	0.1
0.166667	0.65
0.65	0.35
0.95	0.8
1.0	1.0
0.15	0.15
0.0	0.05
0.55	0.35
0.95	0.95
0.7	0.35
0.75	0.85
0.25	0.05
1.0	0.9
0.8	0.8
0.9	0.8
0.6	0.85
1.0	0.894737
0.95	1.0
0.95	0.95
1.0	0.95
0.85	0.85
0.6	0.45
1.0	1.0
0.65	0.5
0.5	0.45
0.85	0.7
0.75	0.45
1.0	0.95
0.95	0.9
0.75	0.8
0.35	0.3
0.9	0.7
0.9	0.7
0.55	0.85
0.6	0.65
0.95	0.6
0.8	0.55
0.9	0.8
0.95	0.9
0.95	1.0
0.55	0.2
0.25	0.4
0.35	0.55
0.5	0.7
0.1	0.4
0.4	0.4
0.05	0.0
0.1	0.05
0.85	0.6
0.95	1.0
1.0	0.95
0.55	0.95
1.0	1.0
0.947368	0.789474
1.0	0.95
0.2	0.35
0.75	0.9
0.35	0.35
0.15	0.15
0.75	0.95
0.85	0.9
0.25	0.421053
0.894737	0.95
0.4	0.3
0.894737	1.0
0.4	0.736842
0.4	0.5
0.8	0.85
0.75	0.5
1.0	0.95
0.65	0.75
0.85	0.85
0.15	0.4
1.0	1.0
0.8	0.8
0.8	0.8
1.0	1.0
0.95	1.0
1.0	1.0
0.9	1.0
0.6	0.6
0.75	0.9
1.0	0.9
0.65	0.631579
1.0	1.0
0.95	0.95
0.75	0.75
0.9	0.8
1.0	1.0
0.85	0.9
0.95	1.0
0.95	0.9
0.95	1.0
0.9	0.8
0.95	0.9
0.45	0.55
0.55	0.6
0.4	0.05
0.1	0.15
0.2	0.15
0.684211	0.65
0.789474	0.65
0.882353	0.75
1.0	1.0
0.6	0.6
0.25	0.65
0.8	0.7
0.4	0.8
0.65	0.55
0.75	0.85
0.9	0.9
0.5	0.6
0.45	0.4
0.5	0.55
0.5	0.6
0.75	0.6
0.15	0.35
0.6	0.6
0.4	0.55
0.4	0.3
0.7	0.8
0.3	0.5
0.55	0.6
0.55	0.55
0.85	0.9
0.35	0.5
0.9	0.9
0.4	0.45
0.7	0.65
1.0	1.0
1.0	1.0
1.0	1.0
0.894737	0.631579
0.55	0.55
0.45	0.35
0.526316	0.4
0.5	0.5
0.95	1.0
0.85	0.45
0.55	0.5
0.75	0.85
0.9	0.75
0.95	0.85
0.8	0.7
0.7	0.9
0.95	0.95
0.894737	1.0
1.0	1.0
1.0	0.95
0.894737	0.85
0.95	0.9
1.0	0.95
0.9	0.95
0.85	0.9
0.9	0.9
0.95	1.0
0.85	0.9
1.0	1.0
0.7	0.9
0.7	0.5
0.7	0.9
0.7	0.9
0.75	0.7
0.95	1.0
0.9	0.8
0.35	0.45
1.0	1.0
0.95	0.95
1.0	1.0
0.85	0.65
0.95	1.0
1.0	0.8
0.9	0.842105
0.95	0.95
0.55	0.4
0.95	0.95
0.95	1.0
0.9	0.85
0.7	0.8
1.0	0.95
0.9	0.8
0.894737	1.0
0.947368	0.85
0.75	0.9
0.65	0.9
0.7	0.5
0.65	0.5
0.8	0.85
0.9	1.0
0.95	1.0
0.8	0.894737
0.75	0.75
1.0	1.0
0.95	1.0
0.95	1.0
0.95	0.95
1.0	1.0
0.95	1.0
0.95	1.0
0.85	0.9
1.0	1.0
0.95	0.95
1.0	1.0
1.0	0.95
0.9	0.9
1.0	1.0
0.0	0.05
0.0	0.0
0.0	0.0
0.15	0.1
0.05	0.0
0.05	0.0
1.0	0.8
0.25	0.4
0.55	0.35
0.65	0.95
0.25	0.15
0.315789	0.25
0.95	1.0
0.85	0.95
0.2	0.1
0.7	0.55
0.9	0.95
0.7	0.555556
0.75	0.8
0.0	0.0
0.0	0.0
0.8	0.55
0.05	0.4
0.1	0.2
0.1	0.05
0.65	0.3
0.05	0.1
0.6	0.45
0.45	0.25
0.25	0.1
0.05	0.0
0.35	0.35
0.9	0.95
0.7	0.55
0.65	0.65
0.05	0.05
0.05	0.0
0.25	0.3
0.35	0.15
0.95	0.95
0.3	0.4
1.0	1.0
0.8	0.85
0.4	0.35
0.5	0.6
0.75	0.7
0.75	0.95
0.7	0.55
0.25	0.1
0.05	0.05
0.5	0.75
0.6	0.65
0.9	1.0
0.3	0.65
0.4	0.1
0.4	0.4
1.0	1.0
0.6	0.2
0.95	0.85
0.2	0.15
0.95	0.95
0.95	0.95
0.0	0.0
0.263158	0.3
0.55	0.7
0.6	0.25
0.3	0.65
0.85	0.9
0.2	0.0
0.4	0.55
0.4	0.75
0.2	0.15
0.0	0.0
0.6	0.7
0.5	0.5
0.05	0.0
0.3	0.5
0.65	0.8
0.0	0.0
1.0	1.0
0.5	0.65
0.95	0.9
0.05	0.0
0.0	0.0
0.0	0.0
0.7	0.5
0.95	0.95
0.75	0.3
0.8	1.0
0.9	0.789474
0.1	0.1
0.15	0.2
0.25	0.35
0.9	0.8
0.45	0.25
0.05	0.0
0.0	0.0
0.5	0.5
0.1	0.1
0.05	0.1
0.25	0.15
0.5	0.9
0.8	0.8
0.0	0.1
0.05	0.05
0.4	0.35
0.85	0.631579
0.8	0.9
0.05	0.0
0.0	0.0
1.0	0.95
1.0	0.95
0.45	0.25
0.0	0.0
0.4	0.35
0.9	0.95
0.3	0.3
0.65	0.6
0.65	0.5
0.95	0.95
0.9	0.75
0.15	0.3
0.65	0.5
0.5	0.7
0.95	0.9
0.25	0.3
0.6	0.85
0.15	0.35
0.0	0.0
0.65	0.6
0.2	0.2
0.8	0.55
0.75	0.75
0.65	0.7
0.35	0.2
0.25	0.05
0.35	0.35
0.2	0.05
0.9	0.95
0.95	0.95
0.15	0.1
0.55	0.75
0.0	0.0
0.35	0.2
0.95	0.9
0.3	0.0
0.25	0.2
0.0	0.0
0.2	0.1
0.55	0.45
0.65	0.9
0.3	0.35
0.9	0.95
0.15	0.1
0.85	0.7
0.95	0.95
0.6	0.85
0.8	0.9
0.9	0.95
0.65	0.9
0.95	0.95
0.0	0.05
0.85	0.95
0.15	0.2
0.15	0.0
0.05	0.05
0.157895	0.1
0.9	0.75
0.9	0.95
0.9	0.75
0.75	0.75
0.6	0.5
0.9	0.8
0.526316	0.6
0.9	0.9
0.05	0.0
0.95	1.0
0.0	0.0
0.15	0.2
0.75	0.65
0.7	0.75
0.15	0.05
0.2	0.3
0.85	0.85
0.5	0.55
0.95	0.9
0.9	0.8
0.1	0.05
0.45	0.4
0.9	0.9
1.0	0.95
0.45	0.55
1.0	0.95
0.2	0.2
0.8	0.65
0.9	0.85
0.35	0.4
0.1	0.0
0.45	0.05
1.0	1.0
0.1	0.2
0.85	0.35
0.95	0.85
0.9	1.0
0.263158	0.25
0.8	0.8
0.0	0.0
0.15	0.35
0.15	0.0
0.9	0.8
0.5	0.4
0.25	0.15
0.4	0.2
0.684211	0.35
0.4	0.65
1.0	0.95
0.894737	0.8
0.05	0.0
0.9	0.85
0.0	0.05
0.2	0.25
0.3	0.3
0.5	0.65
0.15	0.1
0.55	0.55
0.55	0.65
0.1	0.1
0.1	0.0
0.05	0.1
0.85	0.8
0.1	0.2
0.2	0.35
0.65	0.65
0.15	0.15
0.15	0.3
0.2	0.3
0.95	0.9
0.95	1.0
0.15	0.25
1.0	1.0
0.4	0.75
0.15	0.1
0.55	0.7
0.65	0.75
0.4	0.6
1.0	1.0
0.45	0.1
1.0	1.0
0.0	0.0
0.5	0.75
0.75	0.6
0.2	0.2
0.55	0.4
0.8	0.65
0.95	0.95
0.1	0.4
0.45	0.6
0.6	0.65
0.45	0.45
0.9	0.7
0.0	0.0
0.25	0.2
0.45	0.4
0.8	0.75
0.5	0.473684
0.6	0.55
0.1	0.05
0.25	0.526316
0.15	0.1
0.65	0.8
0.55	0.368421
0.6	0.8
0.8	0.7
0.15	0.05
0.5	0.35
0.35	0.4
0.7	0.75
0.4	0.65
0.45	0.45
0.15	0.1
0.0	0.0
0.5	0.5
1.0	0.95
0.55	0.3
0.8	0.65
0.25	0.4
0.75	0.9
0.4	0.6
0.45	0.4
0.9	0.8
0.95	0.85
0.05	0.1
0.0	0.05
0.95	0.894737
0.6	0.75
1.0	1.0
0.1	0.3
0.315789	0.421053
0.25	0.4
0.3	0.05
0.0	0.05
0.210526	0.2
0.1	0.15
1.0	1.0
0.1	0.05
0.0	0.0
0.0	0.0
0.05	0.1
0.0	0.0
0.35	0.6
0.45	0.05
0.2	0.1
0.6	0.105263
0.5	0.4
0.35	0.15
1.0	0.95
0.15	0.15
0.75	0.65
0.35	0.35
0.4	0.6
0.25	0.05
1.0	0.9
0.15	0.05
0.15	0.15
0.7	0.8
0.9	1.0
0.15	0.15
0.0	0.0
0.1	0.15
0.25	0.55
0.45	0.2
0.25	0.2
0.85	1.0
0.85	0.578947
0.95	0.8
0.55	0.3
0.75	0.95
0.9	0.85
0.75	0.9
1.0	0.9
0.2	0.25
0.0	0.0
0.0	0.1
0.8	0.95
0.25	0.2
0.0	0.0
0.0	0.0
0.0	0.0
0.9	0.9
0.85	0.65
0.15	0.052632
1.0	0.8
0.05	0.05
0.0	0.05
1.0	1.0
0.05	0.45
0.3	0.2
0.95	1.0
0.0	0.05
0.6	0.7
0.2	0.1
0.85	0.8
0.75	0.6
0.105263	0.3
0.45	0.3
0.8	0.85
0.7	0.95
0.1	0.35
0.55	0.55
0.9	0.7
0.15	0.1
0.0	0.05
0.7	0.65
0.0	0.0
0.55	0.65
0.25	0.4
0.05	0.0
1.0	0.95
0.0	0.0
0.7	0.7
0.65	0.65
0.15	0.25
0.0	0.0
0.9	1.0
0.0	0.0
0.15	0.05
0.75	0.75
0.05	0.05
0.9	0.95
0.85	0.65
0.75	0.736842
0.95	0.9
0.789474	0.85
1.0	0.95
0.4	0.4
0.35	0.55
0.65	0.7
0.2	0.45
1.0	0.8
0.7	0.8
0.95	0.95
0.6	0.8
0.0	0.0
0.8	0.9
0.35	0.1
1.0	0.9
0.9	0.85
0.6	0.25
0.2	0.3
0.25	0.3
1.0	1.0
0.85	0.8
0.15	0.2
1.0	0.894737
0.85	1.0
0.55	0.55
0.15	0.3
0.3	0.4
0.0	0.0
0.6	0.5
0.15	0.0
0.0	0.05
0.55	0.3
0.3	0.3
0.05	0.1
0.25	0.15
0.5	0.7
0.35	0.5
0.25	0.3
0.25	0.35
1.0	0.95
1.0	1.0
0.65	0.9
0.6	0.7
0.0	0.15
0.0	0.1
0.75	0.6
0.8	0.65
0.3	0.3
0.5	0.4
0.05	0.0
0.6	0.75
0.05	0.25
0.4	0.35
0.45	0.55
0.2	0.15
0.15	0.05
0.85	0.8
0.95	0.947368
1.0	0.95
0.1	0.3
0.15	0.0
0.1	0.0
0.3	0.45
0.65	0.7
0.5	0.4
0.9	0.75
0.1	0.2
0.45	0.2
0.75	0.65
0.35	0.15
0.0	0.0
0.7	0.7
0.9	0.8
0.3	0.3
0.65	0.4
0.9	0.95
0.05	0.0
0.0	0.0
0.55	0.7
0.05	0.0
0.85	0.9
0.6	0.7
1.0	1.0
0.315789	0.3
0.1	0.1
0.4	0.315789
0.4	0.4
0.0	0.15
0.45	0.1
0.45	0.3
0.05	0.2
0.3	0.25
0.85	0.6
0.35	0.35
0.95	0.95
0.45	0.6
0.8	0.9
0.55	0.65
0.7	0.7
0.0	0.0
0.45	0.3
0.75	0.85
0.0	0.0
0.0	0.05
0.3	0.45
0.95	0.95
0.05	0.05
0.65	0.45
0.05	0.05
0.85	0.85
0.35	0.25
0.7	0.5
0.9	0.85
0.9	0.55
0.5	0.2
0.15	0.05
0.3	0.35
0.85	0.85
0.2	0.5
0.6	0.7
0.8	0.55
0.05	0.05
0.0	0.05
0.7	0.65
0.5	0.1
0.4	0.35
0.6	0.85
0.3	0.2
0.0	0.0
0.6	0.35
0.45	0.7
0.1	0.2
0.55	0.4
0.95	0.95
0.4	0.5
0.85	0.75
1.0	0.85
0.3	0.1
0.05	0.0
0.0	0.05
0.8	0.6
0.1	0.0
0.05	0.0
0.75	0.9
0.35	0.4
0.8	0.9
0.5	0.7
0.45	0.6
0.0	0.05
0.5	0.45
0.6	0.6
0.5	0.25
0.157895	0.2
0.1	0.3
0.8	0.85
0.05	0.15
0.55	0.6
0.1	0.05
0.85	0.9
0.25	0.35
1.0	1.0
0.0	0.0
0.25	0.3
0.85	0.95
0.6	0.4
0.9	0.95
0.05	0.1
0.55	0.8
0.9	0.9
0.9	0.7
0.2	0.4
0.25	0.3
0.0	0.1
1.0	1.0
0.6	0.3
0.0	0.0
0.9	0.95
0.8	0.65
0.05	0.1
0.45	0.55
0.05	0.05
1.0	0.95
0.05	0.05
0.75	0.6
0.25	0.45
0.75	0.7
0.35	0.2
0.0	0.0
0.65	0.7
0.4	0.3
0.65	0.85
0.2	0.2
0.3	0.15
0.6	0.65
0.421053	0.5
0.95	0.85
0.95	0.75
0.95	0.95
0.894737	0.6
0.2	0.15
0.05	0.2
1.0	1.0
0.75	0.6
0.95	0.95
0.25	0.15
0.0	0.1
0.6	0.25
0.1	0.1
0.65	0.4
0.2	0.35
0.5	0.7
0.3	0.55
0.6	0.8
1.0	1.0
0.2	0.15
0.85	0.7
0.85	0.75
0.05	0.0
0.4	0.3
0.5	0.55
0.6	0.75
0.95	0.95
0.05	0.1
0.55	0.8
0.75	0.75
0.95	0.9
0.1	0.05
0.1	0.1
0.05	0.1
1.0	1.0
0.05	0.0
0.95	0.9
0.75	0.85
0.05	0.05
0.2	0.5
0.5	0.2
0.65	0.95
0.9	0.7
0.55	0.6
0.7	0.9
0.4	0.25
0.45	0.4
0.25	0.45
0.8	0.75
0.368421	0.263158
0.05	0.0
0.3	0.45
0.45	0.55
0.0	0.0
0.55	0.6
0.6	0.8
0.35	0.368421
0.25	0.05
1.0	0.9
0.7	0.8
0.85	0.75
1.0	0.9
1.0	1.0
0.75	0.85
0.95	0.95
0.35	0.2
0.85	0.9
1.0	1.0
0.0	0.0
0.45	0.45
0.6	0.45
1.0	0.85
0.85	0.9
0.65	0.55
0.55	0.15
0.8	0.85
0.7	0.75
0.1	0.2
1.0	0.95
0.6	0.5
0.8	0.7
0.85	0.75
0.7	0.75
0.0	0.05
0.15	0.05
0.2	0.35
1.0	1.0
0.75	0.8
0.5	0.5
0.15	0.1
0.7	0.85
0.1	0.0
0.85	0.75
0.2	0.0
0.9	0.947368
0.25	0.45
0.85	0.95
0.7	0.25
0.05	0.05
0.0	0.05
0.25	0.5
1.0	1.0
0.0	0.0
0.736842	0.789474
0.95	0.85
0.75	0.75
0.2	0.2
1.0	1.0
0.85	0.95
0.7	0.8
0.6	0.55
0.8	0.95
0.9	0.85
0.0	0.0
0.95	0.85
0.9	0.9
0.8	0.45
0.7	0.45
0.45	0.35
0.25	0.1
0.15	0.05
0.1	0.05
0.9	0.9
0.25	0.1
0.8	0.85
0.9	1.0
0.4	0.25
0.4	0.4
0.8	0.95
0.4	0.25
0.5	0.45
0.55	0.45
0.125	0.105263
0.55	0.8
0.8	0.6
0.35	0.4
0.0	0.0
0.0	0.0
0.15	0.0
0.3	0.45
0.8	0.85
0.65	0.65
0.8	0.95
0.25	0.1
0.65	0.85
0.05	0.2
0.5	0.5
0.65	0.5
1.0	0.95
0.75	0.7
0.55	0.65
0.1	0.0
0.7	0.75
0.1	0.05
0.9	1.0
0.35	0.5
0.9	0.9
0.8	0.85
0.0	0.0
1.0	1.0
0.55	0.7
0.25	0.25
1.0	0.95
0.1	0.05
0.4	0.45
0.55	0.6
0.25	0.05
0.15	0.05
0.9	0.75
0.0	0.0
0.0	0.1
0.75	0.95
0.3	0.45
0.8	0.75
0.25	0.05
0.8	0.95
0.65	0.5
0.95	0.8
0.35	0.3
0.9	0.8
0.75	0.75
0.2	0.05
0.35	0.25
0.65	0.35
0.05	0.1
0.0	0.05
0.9	0.7
0.9	0.95
0.05	0.05
0.1	0.0
0.65	0.75
0.3	0.1
0.947368	0.9
0.1	0.0
0.7	0.6
0.1	0.1
0.1	0.1
0.15	0.1
0.85	0.55
0.0	0.15
0.947368	0.75
0.85	0.75
0.0	0.0
0.05	0.05
0.35	0.35
0.25	0.3
0.25	0.55
0.9	0.9
0.45	0.65
0.85	0.7
0.3	0.45
0.8	0.9
0.1	0.05
0.15	0.5
0.5	0.6
0.95	0.9
0.3	0.5
1.0	1.0
0.4	0.45
0.05	0.05
0.15	0.25
0.4	0.4
0.6	0.6
0.75	0.95
1.0	1.0
0.45	0.3
0.0	0.0
0.55	0.5
0.2	0.15
0.9	0.85
0.9	0.9
0.7	0.45
0.0	0.0
0.95	1.0
0.45	0.55
0.1	0.2
0.9	0.8
0.15	0.1
0.3	0.25
0.0	0.0
0.55	0.45
0.65	0.65
0.85	0.6
0.0	0.0
0.25	0.35
0.15	0.3
0.6	0.45
0.25	0.2
0.45	0.35
1.0	1.0
0.0	0.0
0.15	0.3
0.0	0.0
0.25	0.2
0.9	0.8
0.1	0.15
0.45	0.35
0.3	0.15
0.45	0.15
0.0	0.0
1.0	0.9
0.65	0.947368
0.65	0.45
0.15	0.05
0.9	0.75
0.95	1.0
0.1	0.15
0.65	0.6
0.9	0.9
0.7	0.85
0.1	0.2
0.9	0.95
0.263158	0.421053
0.1	0.0
0.9	0.85
0.05	0.05
0.9	0.85
0.9	0.8
0.3	0.25
0.85	0.95
0.05	0.05
0.95	0.9
0.3	0.25
0.764706	0.777778
1.0	0.9
0.95	0.85
0.5	0.35
0.7	0.7
0.0	0.0
0.4	0.4
0.2	0.3
0.95	0.95
0.45	0.4
0.0	0.05
0.05	0.05
0.9	0.85
0.95	0.95
0.2	0.15
0.9	0.85
0.7	0.75
0.3	0.05
0.05	0.05
0.7	0.85
1.0	0.95
0.05	0.0
0.55	0.45
0.3	0.1
0.0	0.0
0.65	0.4
0.25	0.15
0.05	0.1
1.0	1.0
0.0	0.0
0.05	0.0
1.0	1.0
0.3	0.1
0.95	0.9
0.05	0.0
0.85	0.9
0.65	0.6
0.0	0.05
0.4	0.4
0.05	0.2
0.8	0.8
0.2	0.3
0.0	0.05
0.0	0.25
0.0	0.25
0.35	0.4
0.35	0.35
0.8	0.8
0.6	0.65
0.05	0.0
0.35	0.4
0.8	0.8
0.95	0.9
0.25	0.25
1.0	0.9
0.65	0.75
0.05	0.05
0.1	0.15
0.6	0.75
0.9	0.95
0.0	0.0
0.1	0.1
0.1	0.0
0.35	0.65
0.8	0.95
0.15	0.05
0.25	0.2
0.75	0.75
0.1	0.15
0.25	0.3
0.0	0.05
0.25	0.1
0.4	0.3
0.0	0.0
0.55	0.3
0.75	0.55
0.25	0.45
0.5	0.3
0.9	0.7
0.5	0.35
0.45	0.5
0.0	0.0
0.05	0.0
0.55	0.35
0.4	0.35
0.0	0.0
0.0	0.0
1.0	1.0
0.85	0.75
0.25	0.4
0.5	0.65
0.6	0.8
1.0	1.0
0.9	0.95
0.65	0.7
0.0	0.05
0.75	0.7
0.35	0.1
0.9	0.9
0.0	0.0
0.95	0.95
0.55	0.65
0.8	0.9
0.75	0.75
0.9	0.75
0.8	0.9
0.65	0.25
0.0	0.0
0.0	0.05
0.4	0.5
0.0	0.0
0.631579	0.7
0.3	0.3
0.95	0.95
0.95	0.9
0.0	0.0
0.2	0.3
0.25	0.25
0.7	0.5
0.45	0.55
0.9	0.8
0.2	0.2
0.3	0.2
1.0	0.95
0.6	0.6
0.0	0.0
0.0	0.0
1.0	0.947368
0.7	0.65
1.0	0.95
0.4	0.5
0.3	0.1
0.75	0.8
0.45	0.65
0.95	0.95
0.55	0.4
0.9	0.8
0.45	0.3
0.0	0.0
0.95	1.0
0.95	1.0
0.8	0.7
0.05	0.3
0.3	0.55
0.65	0.5
0.2	0.1
0.95	1.0
0.85	1.0
0.25	0.15
1.0	0.75
0.8	0.85
0.15	0.05
0.4	0.5
0.7	0.65
0.55	0.4
0.4	0.2
0.65	0.65
0.95	1.0
0.8	0.9
0.05	0.0
0.6	0.6
1.0	1.0
1.0	1.0
1.0	0.95
0.95	0.95
0.65	0.75
0.1	0.0
0.9	0.85
0.1	0.15
0.5	0.6
0.1	0.05
0.65	0.4
0.35	0.5
0.6	0.684211
0.85	1.0
0.35	0.2
0.15	0.05
0.0	0.0
0.25	0.35
0.0	0.0
0.9	0.85
0.95	0.7
0.55	0.7
0.85	0.65
0.6	0.85
0.3	0.45
0.85	0.9
0.55	0.3
0.4	0.5
0.6	0.6
0.45	0.55
0.35	0.45
0.3	0.35
0.3	0.25
0.4	0.65
0.6	0.4
0.0	0.0
0.4	0.45
0.6	0.842105
0.95	1.0
0.85	0.85
0.9	0.85
0.85	0.9
0.35	0.5
0.25	0.35
0.0	0.0
0.05	0.05
0.35	0.5
0.85	0.7
0.0	0.0
1.0	1.0
0.3	0.05
0.65	0.65
0.9	0.8
0.789474	0.95
0.5	0.6
0.75	0.9
0.45	0.55
0.25	0.3
0.9	1.0
0.6	0.55
0.75	0.9
0.2	0.2
0.7	0.45
0.4	0.55
1.0	0.95
0.35	0.25
0.25	0.1
0.4	0.35
0.05	0.05
0.2	0.3
0.95	0.7
0.75	0.75
0.5	0.25
0.15	0.0
0.8	0.75
0.0	0.0
0.05	0.1
0.263158	0.157895
0.95	0.8
0.6	0.35
0.2	0.1
0.0	0.0
0.95	0.95
0.75	0.8
0.75	0.5
0.95	0.95
0.55	0.9
0.75	0.95
0.05	0.05
0.7	0.8
0.3	0.3
0.75	0.85
0.45	0.2
0.65	0.7
0.35	0.5
0.9	0.8
0.8	0.8
0.25	0.5
0.789474	0.85
0.3	0.052632
0.75	0.7
0.65	0.85
0.35	0.35
0.0	0.0
0.1	0.15
0.05	0.0
0.55	0.4
0.9	0.85
0.85	0.75
0.35	0.25
0.05	0.05
1.0	0.95
1.0	1.0
0.3	0.6
0.05	0.0
0.5	0.5
0.0	0.05
0.25	0.15
0.05	0.0
0.6	0.45
0.4	0.45
0.75	0.9
0.45	0.25
0.95	0.8
0.05	0.15
0.9	0.95
0.05	0.0
0.15	0.05
0.65	0.85
0.3	0.15
0.95	1.0
0.8	0.9
0.5	0.5
0.5	0.25
0.55	0.6
0.0	0.0
0.9	0.95
0.15	0.05
1.0	1.0
0.15	0.2
0.4	0.4
0.15	0.2
0.6	0.95
0.3	0.45
1.0	1.0
1.0	1.0
0.55	0.6
0.8	0.8
0.55	0.35
0.0	0.0
0.05	0.0
0.05	0.05
0.55	0.55
1.0	1.0
0.85	0.95
0.1	0.0
1.0	0.95
0.15	0.1
0.55	0.2
0.7	0.5
0.35	0.3
0.15	0.1
0.05	0.05
0.75	0.85
0.85	0.95
0.8	0.65
0.0	0.1
0.0	0.0
0.95	1.0
0.05	0.05
0.55	0.5
0.95	0.8
0.157895	0.2
0.05	0.0
0.5	0.6
0.45	0.1
0.65	0.8
0.0	0.0
0.05	0.15
0.6	0.4
0.8	0.7
0.9	1.0
0.9	1.0
0.5	0.5
0.05	0.0
0.105263	0.210526
0.55	0.75
0.45	0.7
0.6	0.65
0.0	0.05
0.05	0.05
0.45	0.25
0.9	0.95
1.0	0.95
0.0	0.0
0.473684	0.45
1.0	1.0
0.65	0.8
0.05	0.0
0.45	0.35
0.85	0.3
1.0	0.9
0.5	0.6
0.05	0.1
0.85	1.0
1.0	1.0
1.0	1.0
1.0	1.0
0.55	0.45
0.6	0.7
1.0	0.95
0.2	0.2
0.25	0.2
0.15	0.15
0.7	0.75
0.95	0.95
0.3	0.25
1.0	1.0
0.894737	0.8
0.2	0.1
0.8	0.65
0.3	0.15
0.15	0.05
0.95	0.95
0.15	0.15
0.0	0.0
0.45	0.75
0.25	0.2
0.0	0.0
0.1	0.0
0.85	0.95
0.0	0.0
0.75	0.65
0.05	0.05
0.2	0.15
0.5	0.55
0.85	0.9
0.75	0.35
0.95	0.842105
0.75	0.85
0.5	0.3
0.4	0.35
0.1	0.3
0.8	0.6
0.1	0.0
0.15	0.1
0.35	0.3
0.7	0.7
0.1	0.0
0.9	1.0
0.1	0.1
0.05	0.0
0.65	0.6
0.4	0.4
0.35	0.4
0.5	0.5
0.5	0.2
0.15	0.3
0.05	0.0
0.3	0.45
1.0	1.0
0.0	0.0
0.2	0.3
0.25	0.3
0.9	0.95
0.25	0.1
0.85	0.65
0.35	0.05
0.684211	0.7
0.05	0.05
0.05	0.05
0.15	0.15
0.05	0.1
1.0	1.0
0.2	0.0
0.75	0.75
0.2	0.25
0.45	0.35
0.1	0.0
0.65	0.6
0.4	0.1
0.8	0.55
0.1	0.0
0.7	0.75
0.1	0.1
0.95	0.95
0.8	0.9
0.0	0.0
0.0	0.0
0.65	0.45
0.35	0.3
0.55	0.3
0.1	0.15
0.05	0.0
0.0	0.0
0.85	0.95
0.9	0.95
0.1	0.05
0.3	0.4
0.5	0.2
0.85	0.75
0.7	0.8
0.0	0.0
0.75	0.55
0.05	0.25
0.8	0.9
0.05	0.0
0.9	0.9
0.65	0.65
0.85	0.85
0.35	0.4
0.05	0.0
0.25	0.25
0.2	0.05
0.3	0.1
0.473684	0.4
0.95	1.0
0.0	0.0
0.35	0.45
0.05	0.05
0.3	0.3
0.6	0.5
0.1	0.0
0.2	0.05
0.85	0.9
0.5	0.5
0.95	1.0
0.95	0.95
0.4	0.5
0.25	0.4
0.25	0.3
0.3	0.15
1.0	1.0
0.9	0.75
0.0	0.0
0.6	0.7
1.0	0.95
0.35	0.35
0.4	0.6
0.75	0.45
0.5	0.55
0.55	0.85
0.8	0.95
0.35	0.55
0.95	0.95
1.0	0.85
0.55	0.65
0.95	0.9
0.5	0.5
0.15	0.1
0.0	0.0
0.05	0.05
0.0	0.0
0.75	0.9
1.0	1.0
0.4	0.15
0.2	0.15
0.75	0.8
0.0	0.0
0.2	0.15
0.7	0.7
0.0	0.0
0.85	0.9
0.85	0.85
0.85	0.95
0.2	0.35
0.7	0.7
0.65	0.85
0.75	0.684211
0.1	0.05
0.65	0.75
0.9	0.9
0.6	0.65
0.05	0.05
0.25	0.2
0.45	0.25
0.0	0.0
0.2	0.25
0.0	0.0
0.95	1.0
0.0	0.0
0.95	0.8
0.95	1.0
0.25	0.15
0.7	0.7
1.0	0.95
0.45	0.55
0.15	0.0
0.6	0.8
0.15	0.35
0.45	0.25
0.75	0.6
0.85	0.75
0.3	0.5
0.6	0.4
1.0	0.9
0.6	0.9
0.05	0.0
0.1	0.0
1.0	0.95
0.3	0.15
0.55	0.35
0.75	0.8
0.8	0.85
0.95	0.9
0.947368	0.85
0.0	0.05
0.3	0.5
0.0	0.05
0.0	0.0
0.1	0.25
0.05	0.1
0.25	0.166667
0.35	0.2
0.25	0.45
0.85	0.8
0.25	0.3
0.55	0.75
0.55	0.5
0.4	0.25
0.75	0.5
0.8	0.65
0.35	0.25
0.7	0.65
0.6	0.473684
0.9	1.0
0.736842	0.8
0.1	0.25
0.05	0.0
0.9	0.95
0.75	0.8
0.2	0.2
0.75	0.75
0.45	0.3
0.8	0.95
0.2	0.5
0.35	0.55
0.2	0.2
0.95	1.0
0.1	0.35
0.0	0.05
0.0	0.0
0.15	0.35
0.85	0.95
0.05	0.05
0.9	1.0
1.0	1.0
0.15	0.4
0.1	0.2
0.0	0.0
0.95	0.95
1.0	1.0
0.35	0.578947
1.0	1.0
0.1	0.15
0.5	0.3
0.0	0.052632
1.0	0.8
0.3	0.35
0.9	1.0
0.95	0.9
0.9	0.9
0.5	0.8
0.4	0.3
0.7	0.842105
0.0	0.0
0.3	0.1
0.0	0.0
0.15	0.1
0.2	0.0
1.0	0.8
0.95	0.95
0.4	0.45
0.263158	0.4
0.65	0.65
0.1	0.1
0.75	0.764706
0.8	0.9
1.0	0.95
0.0	0.0
0.3	0.4
0.1	0.05
0.0	0.0
0.05	0.0
0.0	0.0
0.9	1.0
0.3	0.2
0.2	0.35
0.0	0.0
0.45	0.25
0.05	0.0
0.7	0.6
1.0	1.0
0.7	0.9
0.75	0.75
0.45	0.4
0.45	0.5
0.8	0.7
0.15	0.0
0.1	0.1
0.05	0.05
0.9	0.7
0.85	0.9
0.4	0.45
0.75	0.526316
0.8	0.85
0.0	0.0
0.3	0.3
0.05	0.0
0.05	0.05
0.7	0.85
0.5	0.3
1.0	0.8
0.9	0.9
0.8	0.55
0.8	0.8
0.65	0.3
0.25	0.1
0.6	0.5
0.45	0.4
0.95	0.75
0.9	0.95
0.85	0.95
0.8	0.85
0.8	0.4
0.7	0.7
0.3	0.4
0.3	0.35
0.3	0.2
0.7	0.6
0.65	0.8
0.9	0.95
0.65	0.65
0.05	0.05
0.15	0.1
0.0	0.0
0.8	0.85
0.5	0.35
0.25	0.2
0.0	0.0
0.5	0.4
0.3	0.2
0.4	0.4
0.0	0.05
0.1	0.0
1.0	1.0
0.4	0.35
0.1	0.25
0.0	0.1
0.05	0.05
0.75	0.2
1.0	0.85
0.85	0.8
0.95	0.95
0.0	0.0
0.0	0.0
0.25	0.1
0.05	0.2
0.2	0.3
0.75	0.7
0.25	0.45
0.35	0.35
1.0	1.0
0.3	0.3
0.7	0.9
0.0	0.0
0.0	0.0
0.0	0.0
0.9	0.95
0.35	0.15
0.6	0.5
0.2	0.25
0.0	0.0
0.45	0.2
0.95	0.8
0.45	0.8
0.5	0.75
1.0	1.0
0.3	0.35
0.0	0.0
0.7	0.7
0.7	0.75
0.7	0.3
0.2	0.1
1.0	1.0
0.75	0.5
0.5	0.6
0.1	0.05
0.6	0.7
1.0	0.95
0.95	1.0
0.0	0.0
0.2	0.1
0.05	0.0
0.35	0.3
0.7	0.7
0.2	0.05
0.65	0.6
0.0	0.0
0.05	0.05
0.95	0.9
0.25	0.05
0.15	0.25
0.75	0.8
0.15	0.0
0.75	0.75
0.0	0.0
0.75	0.6
0.5	0.4
0.35	0.4
0.65	0.6
0.25	0.4
0.05	0.0
0.65	0.75
0.7	0.7
0.7	0.7
0.0	0.0
0.0	0.0
0.7	0.75
0.35	0.5
0.15	0.05
0.5	0.55
0.65	0.6
0.45	0.5
0.45	0.1
0.9	0.9
1.0	1.0
0.2	0.2
1.0	1.0
0.1	0.2
0.7	0.7
0.3	0.15
0.85	0.75
0.0	0.0
0.0	0.0
0.0	0.0
0.55	0.6
0.2	0.15
0.05	0.05
0.368421	0.5
0.0	0.0
0.3	0.25
0.2	0.15
0.2	0.1
0.45	0.55
0.65	0.35
0.45	0.55
0.0	0.0
0.35	0.3
0.8	0.85
0.6	0.3
0.8	0.95
0.6	0.95
0.0	0.0
0.25	0.05
0.1	0.1
0.0	0.0
0.85	0.7
0.0	0.05
0.7	0.75
0.5	0.2
0.8	0.8
0.0	0.0
0.2	0.3
0.85	0.7
0.85	0.85
0.05	0.25
0.95	1.0
0.5	0.35
0.35	0.4
0.736842	0.8
0.1	0.25
0.95	0.9
0.25	0.15
0.9	0.9
0.4	0.25
0.55	0.4
0.5	0.45
0.15	0.25
0.95	0.95
0.9	0.75
0.0	0.0
0.9	0.6
0.9	0.7
0.5	0.55
0.1	0.15
0.85	0.8
0.842105	0.75
0.45	0.25
0.05	0.15
0.85	0.8
1.0	1.0
0.8	1.0
0.55	0.789474
0.3	0.3
0.9	0.95
0.1	0.15
0.55	0.25
0.6	0.8
0.95	0.95
0.35	0.45
0.0	0.0
0.3	0.157895
0.95	1.0
0.55	0.65
0.15	0.15
0.2	0.1
1.0	0.95
0.0	0.0
0.85	0.95
0.95	0.8
0.4	0.3
0.45	0.55
1.0	0.95
0.3	0.5
0.75	0.7
0.2	0.1
0.05	0.15
0.8	0.65
0.8	0.65
0.2	0.25
0.75	0.55
0.3	0.55
0.85	0.75
0.85	0.631579
0.95	1.0
0.9	0.85
0.55	0.55
0.05	0.0
0.85	0.6
0.8	0.85
0.2	0.25
0.9	0.8
0.25	0.4
0.7	0.65
0.45	0.25
0.75	0.75
0.65	0.65
0.1	0.0
0.35	0.35
0.1	0.25
0.1	0.25
0.35	0.2
0.75	0.8
0.55	0.45
0.6	0.6
0.85	0.85
0.4	0.6
0.4	0.35
0.9	0.85
0.4	0.05
0.25	0.25
0.35	0.6
1.0	0.95
0.65	0.65
0.05	0.0
0.95	0.9
0.45	0.65
0.05	0.15
0.1	0.05
0.1	0.05
1.0	1.0
0.1	0.3
0.05	0.1
1.0	0.9
0.05	0.15
0.65	0.8
1.0	0.95
0.3	0.2
0.0	0.05
0.15	0.1
0.0	0.0
0.65	0.789474
1.0	1.0
0.85	1.0
0.7	0.75
0.4	0.25
0.95	0.95
0.15	0.15
0.9	0.8
0.05	0.0
0.45	0.45
0.6	0.45
0.3	0.4
0.35	0.35
0.55	0.6
0.65	0.85
0.9	0.8
0.8	0.8
0.05	0.05
0.55	0.5
0.55	0.25
0.9	0.85
0.1	0.15
0.1	0.0
0.55	0.4
0.85	0.8
0.45	0.35
0.9	0.9
0.05	0.05
0.05	0.05
0.95	0.85
0.35	0.1
0.7	0.35
1.0	0.95
0.85	0.9
0.4	0.4
0.6	0.65
0.55	0.55
0.95	0.9
0.9	1.0
0.05	0.0
0.0	0.1
0.15	0.368421
1.0	0.9
0.2	0.15
0.25	0.15
0.2	0.1
0.05	0.15
0.35	0.5
1.0	1.0
0.55	0.65
0.5	0.5
0.157895	0.0
0.45	0.85
0.7	0.65
0.842105	0.75
0.1	0.05
0.45	0.35
0.85	0.85
0.4	0.3
0.25	0.3
0.0	0.0
0.4	0.3
0.7	0.35
0.3	0.4
0.0	0.05
1.0	0.95
0.15	0.4
0.6	0.75
0.95	0.9
0.8	0.55
0.5	0.421053
0.85	0.7
0.8	0.9
0.65	0.95
0.9	0.75
0.95	0.9
0.9	0.75
0.05	0.05
1.0	1.0
0.15	0.15
0.15	0.35
0.45	0.5
0.15	0.15
0.9	0.75
0.8	0.8
0.9	0.9
0.95	0.894737
0.15	0.3
0.0	0.05
0.7	0.45
0.3	0.15
0.7	0.8
0.15	0.05
0.35	0.3
1.0	1.0
0.4	0.6
0.5	0.4
0.15	0.25
0.95	0.95
1.0	0.85
0.0	0.1
0.95	0.85
0.05	0.0
0.9	0.7
0.45	0.5
1.0	0.95
0.1	0.0
0.75	0.7
0.55	0.45
0.7	0.8
0.95	0.95
0.05	0.0
1.0	0.85
1.0	0.9
0.6	0.8
0.9	0.75
0.75	0.65
0.75	0.8
0.55	0.95
0.15	0.05
0.6	0.75
0.75	0.75
0.25	0.4
0.05	0.0
0.7	0.55
0.9	0.65
0.95	0.75
0.95	0.7
0.3	0.4
0.25	0.15
0.6	0.25
0.35	0.55
0.75	0.7
0.8	0.85
0.95	0.95
0.55	0.5
0.95	0.85
0.05	0.1
0.2	0.1
0.4	0.35
0.5	0.55
0.8	0.85
0.4	0.15
0.65	0.684211
0.1	0.0
0.421053	0.15
0.05	0.05
0.05	0.05
0.3	0.15
0.8	0.85
0.2	0.2
0.0	0.0
0.4	0.6
0.05	0.1
0.2	0.4
0.8	0.8
0.95	0.95
0.0	0.0
0.2	0.1
0.1	0.1
1.0	1.0
0.2	0.1
0.8	0.85
0.75	0.45
0.65	0.8
0.85	0.95
1.0	0.9
0.4	0.2
0.0	0.0
0.15	0.0
0.95	0.95
0.15	0.1
0.8	0.85
0.85	0.75
0.0	0.0
0.6	0.65
0.0	0.0
0.45	0.45
0.1	0.0
0.25	0.15
0.0	0.05
0.65	0.55
0.75	0.6
0.45	0.1
0.85	0.9
0.1	0.1
0.45	0.45
0.4	0.4
0.75	0.9
0.7	0.65
1.0	0.95
0.05	0.2
0.85	0.8
0.95	0.9
0.15	0.0
0.0	0.0
0.3	0.4
0.9	0.684211
0.35	0.5
1.0	0.7
0.25	0.3
0.0	0.0


==> figures/data/scatter_u.tsv <==
x	y
0.05	0.15
0.95	0.947368
0.3	0.05
0.0	0.1
0.368421	0.45
0.6	0.45
0.2	0.35
0.1	0.05
0.1	0.25
0.736842	0.8
0.95	0.75
0.105263	0.2
1.0	0.8
0.3	0.05
0.55	0.45
0.9	0.4
0.2	0.05
0.4	0.0
0.15	0.0
0.1	0.05
0.1	0.05
0.0	0.2
0.0	0.0
0.1	0.0
0.0	0.0
0.0	0.0
0.4	0.0
0.15	0.1
0.05	0.0
0.25	0.0
0.0	0.05
0.55	0.1
0.05	0.0
0.05	0.421053
0.1	0.0
0.8	0.75
0.45	0.45
0.85	1.0
0.0	0.05
0.2	0.55
0.05	0.0
0.95	0.9
0.0	0.0
0.45	0.6
0.0	0.05
0.85	0.95
0.75	0.7
0.45	0.2
0.95	1.0
0.9	0.7
0.15	0.3
0.05	0.05
0.55	0.2
0.684211	0.263158
0.7	0.9
0.0	0.2
0.35	0.25
0.4	0.4
0.0	0.1
0.55	0.0
0.1	0.0
0.0	0.1
0.9	0.7
0.95	0.65
0.9	0.9
0.1	0.05
0.25	0.3
0.0	0.0
0.0	0.2
0.5	0.0
0.4	0.2
0.05	0.55
1.0	0.9
0.3	0.421053
0.7	0.85
0.5	0.0
0.25	0.15
0.0	0.0
0.1	0.0
0.0	0.0
0.7	0.75
0.368421	0.1
0.631579	0.9
0.65	0.0
0.4	0.2
0.0	0.15
0.45	0.45
0.1	0.0
0.2	0.0
0.0	0.0
0.05	0.0
0.6	0.2
0.1	0.052632
0.45	0.1
0.3	0.0
0.0	0.0
0.65	0.3
0.0	0.0
0.1	0.0
0.05	0.0
1.0	1.0
0.05	0.0
0.2	0.0
0.1	0.0
0.0	0.0
0.55	0.35
0.05	0.0
0.9	0.105263
0.0	0.25
0.4	0.45
0.05	0.0
0.4	0.0
0.9	0.473684
0.35	0.6
0.35	0.15
1.0	0.7
0.85	0.95
0.947368	0.85
0.7	0.8
0.8	0.85
1.0	1.0
0.95	0.95
0.9	0.85
0.75	0.85
0.45	0.315789
1.0	0.75
1.0	1.0
0.8	0.9
0.9	0.8
0.8	0.894737
1.0	1.0
1.0	0.8
0.75	0.8
0.7	0.9
0.1	0.25
1.0	0.75
0.65	0.95
0.5	0.1
0.75	0.05
0.95	0.4
1.0	0.736842
1.0	1.0
1.0	0.9
0.842105	0.45
0.85	0.6
0.95	1.0
0.45	0.9
0.85	0.95
1.0	1.0
1.0	1.0
0.4	0.85
0.5	0.1
0.2	0.0
0.05	0.0
0.1	0.05
0.0	0.0
0.85	0.25
0.0	0.05
0.0	0.0
0.0	0.0
0.55	0.0
0.05	0.0
0.05	0.0
0.05	0.0
0.0	0.0
0.4	0.0
0.0	0.0
0.15	0.0
0.95	1.0
0.2	0.75
0.85	0.65
0.8	0.85
0.95	1.0
0.3	0.45
0.0	0.0
0.1	0.05
0.35	0.4
0.15	0.05
0.2	0.25
0.8	1.0
0.55	0.65
0.55	0.95
0.15	0.3
0.65	0.6
0.7	0.65
0.2	0.55
0.210526	0.85
0.3	0.3
0.95	0.4
0.75	0.0
0.0	0.0
0.5	0.4
0.0	0.2
0.15	0.2
0.0	0.05
0.45	0.25
0.3	0.45
0.95	1.0
0.2	0.2
0.8	0.45
0.35	0.7
0.473684	0.25
0.6	0.5
0.85	0.45
0.7	0.75
0.85	0.7
0.75	0.2
0.9	0.7
0.3	0.35
0.15	0.45
0.15	0.4
0.85	0.7
0.947368	0.9
1.0	1.0
0.0	0.0
0.0	0.05
0.2	0.05
0.5	0.2
0.0	0.05
0.9	0.5
0.85	0.45
0.5	0.55
0.85	0.6
0.15	0.1
0.222222	0.05
0.0	0.0
0.3	0.9
0.7	0.555556
0.777778	0.85
0.4	0.263158
0.3	0.75
0.05	0.3
0.3	0.6
0.95	0.85
0.9	0.85
0.7	0.578947
0.05	0.25
0.1875	0.0
0.473684	0.65
0.631579	0.3125
0.45	0.3
0.85	0.45
0.95	0.9
0.631579	0.75
0.15	0.3
0.0	0.1
0.05	0.0
0.0	0.0
0.2	0.0
0.65	0.15
0.1	0.0
0.25	0.0
0.15	0.0
0.157895	0.0
0.0	0.0
0.157895	0.0
0.0	0.0
0.5	0.0
1.0	0.25
0.0	0.0
0.85	0.3
0.0	0.15
1.0	1.0
0.05	0.5
1.0	0.7
0.95	0.95
0.5	0.05
1.0	1.0
0.4	0.2
0.7	0.75
0.75	0.75
0.95	0.75
0.1	0.1
0.15	0.4
0.1	0.15
0.2	0.0
0.0	0.05
0.7	0.25
0.85	0.526316
0.5	0.842105
0.7	0.8
0.0	0.3
0.45	0.25
1.0	0.9
0.1	0.05
0.35	0.0
0.0	0.05
0.95	1.0
0.0	0.25
0.9	0.3
0.85	0.5
0.45	0.3
0.8	0.45
0.1	0.0
0.85	0.75
0.8	0.65
0.8	0.8
1.0	1.0
0.842105	1.0
0.0	0.0
0.1	0.0
0.05	0.315789
0.25	0.0
1.0	0.95
0.9	0.15
0.8	0.65
0.45	0.684211
0.0	0.05
0.4	0.3
0.85	0.95
0.736842	0.6
0.1	0.15
1.0	0.5
0.45	0.45
0.6	0.7
0.9	0.1
0.1	0.05
0.052632	0.0
0.25	0.0
0.555556	0.833333
0.65	0.8
0.0	0.05
0.052632	0.15
0.1	0.25
0.15	0.0
0.0	0.0
0.15	0.1
0.2	0.15
0.85	0.95
0.15	0.6
0.05	0.15
0.9	0.8
0.35	0.05
0.25	0.55
0.0	0.1
0.736842	0.45
0.1	0.05
0.0	0.1
0.15	0.25
0.0	0.15
1.0	0.8
0.2	0.2
0.0	0.0
0.8	0.0
0.75	0.0
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.75	0.05
0.55	0.0
0.05	0.0
0.2	0.0
0.8	0.25
0.3	0.05
0.0	0.0
0.1	0.0
0.15	0.05
0.25	0.05
0.7	0.3
0.9	0.05
0.0	0.0
0.15	0.0
0.85	0.5
0.25	0.0
0.25	0.05
0.1	0.25
1.0	1.0
0.8	0.35
0.95	1.0
1.0	0.8
0.05	0.05
0.05	0.0
0.15	0.05
0.55	0.0
0.05	0.05
0.95	0.9
0.1	0.35
0.1	0.2
0.95	0.9
0.85	0.3
0.8	0.8
0.35	0.05
0.85	0.95
0.6	0.3
0.8	0.8
0.7	0.95
0.45	0.65
0.95	0.95
0.35	0.05
0.526316	0.1875
0.1	0.263158
0.35	0.05
0.0	0.0
0.05	0.05
0.0	0.0
0.2	0.05
0.15	0.0
0.35	0.052632
0.3	0.0
0.15	0.15
0.1	0.05
0.35	0.15
0.95	0.55
0.7	0.15
0.5	0.55
0.3	0.0
0.5	0.0
0.5	0.0
0.65	0.3
0.0	0.0
0.75	0.15
0.75	0.05
0.65	0.0
0.15	0.0
0.25	0.0
0.15	0.0
0.5	0.3
0.05	0.0
0.3	0.05
0.0	0.0
0.65	0.3
0.473684	0.05
0.1	0.0
0.0	0.0
0.3	0.0
0.3	0.0
0.5	0.0
0.9	0.35
0.7	0.2
0.35	0.05
0.6	0.2
0.05	0.05
0.0	0.0
0.3	0.25
0.0	0.05
0.1	0.0
0.05	0.0
0.0	0.0
0.1	0.05
0.0	0.0
0.0	0.0
0.277778	0.0
0.2	0.25
0.0	0.0
0.85	0.0
1.0	0.45
0.470588	0.55
0.35	0.2
0.05	0.0
0.95	0.75
0.2	0.0
0.4	0.1
0.8	0.25
0.95	0.6
0.15	0.0
0.15	0.0
0.0	0.0
0.0	0.0
0.05	0.0
0.1	0.105263
0.4	0.1
0.2	0.1
0.0	0.05
0.0	0.0
0.1	0.0
0.8	0.55
0.0	0.0
0.0	0.0
0.05	0.0
0.6	0.0
0.5	0.333333
0.210526	0.1
0.95	0.1
0.85	0.6
0.1	0.15
0.6	0.1
0.95	0.85
0.75	0.0
0.95	0.8
0.6	0.4
0.65	0.157895
0.2	0.2
0.55	0.05
0.5	0.25
0.0	0.0
0.0	0.0
0.0	0.0
0.05	0.0
0.0	0.0
0.2	0.15
0.0	0.1
0.0	0.05
0.15	0.05
0.0	0.05
0.65	0.15
0.05	0.05
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.05	0.0
0.0	0.0
0.25	0.0
0.0	0.0
0.4	0.15
0.05	0.0
0.8	0.6
0.3	0.210526
0.0	0.15
0.2	0.9
0.0	0.0
0.65	0.15
0.3	0.35
0.0	0.0
0.15	0.0
0.1	0.05
0.157895	0.0
0.85	0.3
0.9	0.631579
1.0	0.35
0.9	0.05
1.0	0.2
0.05	0.1
0.1	0.05
0.55	0.1
0.05	0.05
0.4	0.05
0.2	0.315789
0.3	0.15
0.0	0.0
0.35	0.1
0.55	0.0
0.25	0.05
0.55	0.0
0.35	0.8
0.0	0.25
0.15	0.277778
1.0	0.15
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.05	0.05
0.5	0.1
0.3	0.05
1.0	1.0
0.0	0.3
1.0	0.3
0.95	0.9
0.95	0.85
0.6	0.95
0.947368	0.85
0.75	0.9
0.05	0.05
0.105263	0.05
0.05	0.0
0.0	0.0
0.0	0.0
0.45	0.85
0.1	0.25
0.8	0.95
0.1	0.263158
0.9	0.55
0.15	0.333333
0.25	0.4
0.0	0.2
0.0	0.0
0.6	0.3
0.0	0.0
0.6	0.2
0.9	0.85
0.0	0.1
0.25	0.0
0.1	0.0
0.45	0.25
0.210526	0.133333
0.9	0.75
0.421053	0.157895
0.1	0.05
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.05
0.0	0.0
1.0	0.55
0.0	0.0
0.4	0.35
0.75	0.85
0.7	0.833333
0.05	0.0
0.0	0.0
0.05	0.0
0.7	0.0
0.1	0.1
0.95	0.8
0.35	0.05
1.0	0.0
1.0	0.15
0.6	0.0
0.35	0.45
0.2	0.35
0.1	0.35
0.35	0.5
0.0	0.0
0.0	0.0
0.05	0.0
0.1	0.0
0.5	0.05
0.0	0.0
0.0	0.0
0.0	0.0
0.1	0.05
0.9	0.15
0.05	0.1
0.2	0.1
0.7	0.421053
0.1	0.0
0.15	0.0
0.15	0.05
0.0	0.0
0.15	0.2
0.0	0.0
0.0	0.0
0.7	0.15
0.05	0.0
0.0	0.1
0.05	0.0
0.0	0.0
0.05	0.05
0.0	0.1
0.0	0.0
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.0
1.0	1.0
0.25	0.95
0.8	0.95
0.3	0.95
0.45	0.5
0.65	0.2
0.2	0.15
0.0	0.0
0.4	0.0
0.1	0.0
0.2	0.05
0.75	0.55
0.2	0.05
0.05	0.0
1.0	0.4
0.0	0.05
0.0	0.05
0.0	0.05
0.0	0.0
0.6	0.7
0.15	0.2
0.0	0.5
0.0	0.15
0.0	0.0
0.05	0.0
0.4	0.277778
0.5	0.5
0.1	0.2
0.75	0.1
0.05	0.0
0.210526	0.2
0.95	0.45
0.722222	0.3
0.05	0.35
0.45	0.263158
0.6	0.3
0.95	0.45
1.0	0.95
0.526316	0.4
0.35	0.05
0.65	0.1
0.95	0.85
0.1	0.0
0.7	0.35
1.0	0.85
0.8	0.7
0.0	0.0
0.15	0.0
0.45	0.15
0.7	0.75
0.55	0.8
0.6	0.85
0.6	0.75
0.05	0.35
0.75	0.5
0.75	1.0
0.05	0.0
0.05	0.4
0.95	0.947368
0.0	0.3
1.0	0.95
0.1	0.1
0.2	0.0
0.15	0.0
0.1	0.4
0.2	0.25
0.0	0.3
0.55	0.0
0.0	0.157895
0.75	0.8
0.0	0.052632
0.6	0.45
0.105263	0.05
0.45	0.1
0.95	0.9
0.55	0.8
0.75	0.9
0.85	0.9
0.65	0.6
0.0	0.6
0.25	0.9
0.45	0.8
1.0	0.95
0.7	0.15
0.95	0.45
0.75	0.85
1.0	0.55
0.75	0.8
1.0	0.9
0.35	0.4
0.789474	0.8
0.95	0.95
0.65	0.5
0.8	0.6
0.95	0.55
0.6	0.55
0.25	0.35
0.2	0.9
0.55	0.95
0.55	0.65
1.0	1.0
1.0	0.9
0.95	0.5
0.1	0.25
0.4	0.05
0.15	0.1
0.05	0.0
0.1	1.0
0.0	0.1
0.35	0.1
0.7	0.7
0.9	0.65
0.6	0.95
1.0	0.8
0.95	0.9
0.4	1.0
0.05	0.75
0.0	0.3
0.45	0.8
0.15	0.85
1.0	0.95
1.0	0.95
0.65	0.9
1.0	1.0
0.65	0.65
0.95	0.75
0.85	0.8
0.25	0.4
0.85	0.7
1.0	0.8
1.0	1.0
0.95	0.95
0.6	0.294118
0.2	0.65
1.0	0.9
0.15	0.05
0.2	0.05
0.75	0.8
0.05	0.4
0.15	0.25
0.65	0.4
0.25	0.05
0.1	0.3
0.4	1.0
0.8	0.2
0.055556	0.166667
0.05	0.2
0.2	0.0
0.35	0.1
0.05	0.05
0.45	0.05
0.15	0.1
0.05	0.1
0.0	0.1
1.0	0.95
0.9	0.25
0.85	0.9
1.0	1.0
0.35	0.9
0.95	1.0
0.45	0.95
0.3	0.3
0.3	0.4
0.0	0.05
0.1	0.2
0.95	1.0
0.8	0.9
1.0	0.9
0.947368	0.947368
0.75	0.85
0.95	1.0
0.95	1.0
1.0	0.95
0.85	0.95
1.0	1.0
1.0	0.95
1.0	0.8
0.95	0.95
0.9	0.95
1.0	1.0
0.95	1.0
0.4	0.1
0.85	1.0
0.235294	0.15
0.2	0.9
0.95	0.9
0.7	1.0
1.0	0.95
0.85	0.85
0.25	0.1
0.1	0.0
0.65	0.0
0.55	0.1
0.444444	0.55
0.736842	0.25
0.75	0.5
0.7	0.15
0.1	0.0
0.263158	0.65
0.05	0.1
0.0	0.15
0.05	0.05
0.8	0.2
1.0	0.95
0.75	0.85
0.9	0.7
0.5	0.0
0.45	0.65
0.65	0.6
0.65	0.7
0.5	0.8
0.65	0.35
0.45	0.8
0.95	0.9
0.4	0.4
0.25	0.45
0.65	0.9
0.6	0.55
0.85	0.95
0.8	0.85
0.75	1.0
0.5	0.8
0.3	0.6
0.6	0.684211
1.0	0.8
0.9	0.75
0.95	0.8
0.9	0.65
1.0	0.9
0.9	0.7
1.0	0.95
0.9	0.736842
0.95	0.45
0.894737	0.95
0.85	0.85
1.0	0.75
0.95	0.8
0.944444	0.9
1.0	1.0
0.5	0.3
0.45	0.473684
0.75	0.35
0.95	0.9
0.95	0.9
0.85	1.0
1.0	1.0
0.909091	0.8
0.85	1.0
0.65	0.8
0.6	0.6
0.5	0.9
0.9	0.736842
0.7	0.5
1.0	1.0
0.95	0.85
0.55	0.6
0.7	0.45
0.5	0.55
0.75	1.0
0.95	1.0
0.85	0.5
0.95	1.0
1.0	1.0
0.736842	0.95
0.9	0.8
0.85	0.95
0.35	0.7
0.55	0.55
0.8	0.85
0.4	0.75
0.2	0.6
1.0	1.0
1.0	1.0
0.9	1.0
0.95	1.0
0.8	0.8
0.7	0.842105
0.7	0.85
0.9	0.9
0.7	0.75
0.95	0.95
0.7	0.8
0.65	0.75
0.65	0.8
0.55	0.7
0.85	0.5
0.85	0.55
0.3	0.2
0.55	0.15
0.555556	0.15
0.944444	0.25
0.6	0.0
0.35	0.9
0.75	0.75
0.7	0.7
0.263158	0.05
0.15	0.35
0.05	0.0
0.368421	0.6
0.210526	0.25
0.05	0.421053
0.05	0.35
0.4	0.15
0.05	0.3
0.35	0.05
0.05	0.0
0.2	0.0
0.0	0.0
0.75	0.8
0.75	0.25
0.7	0.0
0.4	0.0
1.0	0.75
0.95	0.95
1.0	1.0
0.6	0.95
0.95	1.0
0.95	1.0
0.55	0.75
0.15	0.7
0.0	0.0
0.0	0.0
0.0	0.0
0.0	0.0
0.55	0.8
0.0	0.15
0.0	0.0
0.3	0.1
0.05	0.1
0.05	0.15
0.2	0.1
0.05	0.0
0.05	0.0
0.15	0.15
0.55	0.35
0.9	0.95
0.55	0.3
0.8	0.4
0.9	0.35
0.95	0.3
0.8	0.85
0.8	0.4
0.75	0.65
0.9	0.7
0.7	0.631579
0.052632	0.1
0.8	0.45
0.95	0.85
0.9	0.4
0.6	0.5
0.3	0.45
0.65	0.35
0.8	0.65
0.4	0.35
0.15	0.35
0.05	0.05
0.0	0.1
0.0	0.05
0.0	0.0
0.2	0.0
0.9	0.95
1.0	1.0
0.95	1.0
0.95	0.9
0.95	1.0
0.1	0.85
0.368421	0.875
0.25	0.9
1.0	0.4
1.0	0.9
0.15	0.2
0.0	0.2
0.45	0.35
1.0	0.95
0.473684	0.210526
1.0	0.95
0.25	0.25
1.0	1.0
0.7	0.75
0.95	0.95
0.95	0.95
0.947368	0.842105
1.0	0.8
0.95	1.0
1.0	1.0
0.95	0.9
0.45	0.65
1.0	0.95
0.8	0.9
0.55	0.55
0.85	1.0
0.736842	0.9
1.0	1.0
0.9	0.95
0.85	0.3
0.55	0.2
0.85	0.75
1.0	0.85
0.7	0.75
0.7	1.0
0.75	0.9
0.55	0.8
0.7	0.95
1.0	0.95
1.0	0.95
0.35	0.789474
0.3	0.7
0.45	0.75
0.4	0.7
0.4	0.6
0.3	0.05
0.1	0.05
0.2	0.3
0.8	1.0
0.8	1.0
0.9	0.95
0.6	1.0
1.0	0.95
0.85	1.0
1.0	1.0
0.45	0.25
1.0	0.8
0.4	0.1
0.35	0.2
0.8	0.65
0.85	0.55
0.45	0.2
0.85	1.0
0.4	0.65
1.0	0.95
0.7	0.1
0.6	0.3
0.8	0.526316
0.7	0.55
0.95	0.6
0.8	0.65
0.95	0.95
0.45	0.684211
1.0	1.0
0.95	1.0
0.85	0.85
1.0	1.0
1.0	1.0
1.0	1.0
1.0	0.95
0.95	0.95
0.7	0.85
0.95	1.0
0.7	0.75
1.0	1.0
0.95	0.9
1.0	0.55
0.7	1.0
0.95	1.0
0.894737	1.0
1.0	0.95
0.95	1.0
0.95	1.0
0.9	0.95
0.9	0.95
0.6	0.1
0.6	0.8
0.35	0.55
0.1	0.65
0.15	0.263158
0.611111	0.210526
0.842105	0.65
0.9	0.65
1.0	0.8
0.55	0.45
0.2	0.35
0.6	0.578947
0.6	0.05
0.75	0.2
0.85	0.25
0.95	0.526316
0.5	0.75
0.45	0.8
0.4	0.55
0.6	0.8
0.7	0.4
0.1	0.2
0.45	0.45
0.4	0.4
0.65	0.55
0.8	0.65
0.4	0.1
0.65	0.55
0.8	0.55
0.9	0.7
0.6	0.9
0.9	0.9
0.4	0.75
0.85	0.95
1.0	1.0
0.95	0.85
1.0	1.0
0.8	0.9
0.55	0.95
0.5	0.7
0.4	0.75
0.7	0.944444
0.95	1.0
0.8	0.6
0.8	0.95
0.85	0.95
0.95	0.85
0.65	0.95
0.75	0.85
0.894737	0.85
0.9	0.85
0.9	0.95
1.0	1.0
1.0	1.0
0.7	0.8
0.95	1.0
1.0	1.0
1.0	1.0
0.9	1.0
0.85	0.95
1.0	0.95
0.85	0.95
1.0	1.0
0.95	1.0
0.65	0.6
0.95	0.9
0.85	0.85
0.7	0.9
1.0	1.0
0.9	0.95
0.35	0.9
1.0	1.0
0.95	0.95
1.0	1.0
0.75	0.95
0.95	1.0
0.85	0.95
0.85	0.9
0.95	1.0
0.526316	0.684211
0.947368	0.95
1.0	1.0
0.75	0.95
0.85	0.8
1.0	1.0
0.9	1.0
1.0	1.0
0.9	0.9
0.7	0.85
0.736842	0.75
0.65	0.9
0.55	1.0
0.9	1.0
0.9	1.0
1.0	1.0
0.95	0.85
0.75	0.95
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
1.0	1.0
0.95	0.95
0.9	0.95
1.0	1.0
0.85	0.85
1.0	1.0
0.85	1.0
0.9	0.8
1.0	0.95
0.1	0.15
0.05	0.2
0.0	0.0
0.0	0.15
0.052632	0.05
0.0	0.1
0.95	0.9
0.4	0.1
0.3	0.55
0.8	1.0
0.25	0.2
0.05	0.4
1.0	0.9
0.95	0.85
0.0	0.05
0.8	0.85
0.8	0.9
0.7	0.7
0.85	0.55
0.05	0.0
0.0	0.05
0.55	0.8
0.15	0.05
0.1	0.85
0.1	0.2
0.25	0.1
0.0	0.15
0.55	0.7
0.55	0.45
0.05	0.7
0.05	0.1
0.2	0.2
0.9	0.9
0.4	0.65
0.8	0.8
0.0	0.15
0.0	0.0
0.2	0.3
0.2	0.15
0.95	1.0
0.526316	0.45
1.0	0.95
0.75	0.8
0.35	0.55
0.45	0.5
0.75	0.833333
0.65	0.95
0.75	0.95
0.1	0.1
0.1	0.2
0.55	0.9
0.5	1.0
0.95	0.95
0.4	0.526316
0.15	0.1
0.25	0.3
1.0	0.95
0.4	0.5
0.85	0.9
0.3	0.25
1.0	1.0
0.9	1.0
0.0	0.0
0.25	0.1
0.55	0.85
0.823529	0.7
0.526316	0.65
0.85	0.8
0.15	0.3
0.4	0.15
0.8	0.35
0.25	0.3
0.0	0.0
0.8	1.0
0.2	0.6
0.05	0.0
0.15	0.95
0.5	1.0
0.0	0.0
0.9	0.95
0.65	0.55
0.95	0.7
0.05	0.0
0.0	0.05
0.0	0.0
0.55	0.95
1.0	1.0
0.5	0.8
0.85	0.85
0.8	0.9
0.2	0.2
0.15	0.05
0.3	0.8
0.75	0.6
0.3	0.25
0.0	0.05
0.0	0.05
0.5	0.8
0.05	0.0
0.0	0.05
0.25	0.0
0.55	0.7
0.65	0.65
0.25	0.5
0.05	0.2
0.35	0.4
0.888889	0.9
0.8	0.85
0.0	0.05
0.0	0.0
0.9	1.0
0.95	0.95
0.25	0.3
0.0	0.0
0.5	0.9
0.9	0.85
0.4	0.35
0.4	0.85
0.5	0.55
1.0	0.85
0.75	0.8
0.3	0.85
0.5	0.0
0.35	0.95
0.95	0.789474
0.1	0.3
0.9	1.0
0.35	0.3
0.0	0.0
0.85	0.95
0.35	0.75
0.65	0.666667
0.55	0.85
0.7	0.75
0.25	0.65
0.25	0.35
0.35	0.6
0.1	0.0
0.85	1.0
0.95	0.7
0.15	0.0
0.6	0.75
0.0	0.0
0.4	0.85
0.95	0.95
0.15	0.0
0.2	0.7
0.0	0.0
0.15	0.25
0.45	0.55
0.6	0.95
0.15	0.3
1.0	0.85
0.05	0.15
0.65	0.85
0.95	1.0
0.8	0.8
0.9	1.0
0.8	0.95
0.9	0.8
0.8	0.85
0.0	0.1
0.85	0.95
0.1	0.3
0.1	0.3
0.05	0.4
0.25	0.15
0.85	0.75
0.842105	0.8
0.9	1.0
0.8	1.0
0.5	0.2
0.8	1.0
0.75	0.9
1.0	0.736842
0.0	0.05
0.95	0.95
0.0	0.1
0.25	0.55
0.7	0.7
0.65	0.65
0.2	0.25
0.25	0.35
0.736842	0.85
0.35	0.85
1.0	1.0
0.7	1.0
0.0	0.1
0.25	0.6
0.8	0.85
0.95	1.0
0.2	0.75
1.0	0.9
0.1	0.35
0.7	0.5
0.85	0.9
0.3	0.6
0.1	0.35
0.15	0.5
1.0	1.0
0.1	0.2
0.5	0.3
1.0	0.65
0.9	0.9
0.25	0.35
0.8	1.0
0.05	0.45
0.0	0.15
0.1	0.05
0.9	0.65
0.5	0.5
0.35	0.2
0.4	0.05
0.526316	0.45
0.55	0.6
1.0	0.8
0.95	0.9
0.0	0.05
0.95	1.0
0.15	0.1
0.1	0.25
0.35	0.65
0.45	0.65
0.0	0.3
0.6	0.55
0.6	0.6
0.15	0.4
0.05	0.15
0.0	0.1
0.85	0.8
0.05	0.1
0.3	0.25
0.55	0.55
0.157895	0.5
0.3	0.3
0.45	0.5
1.0	1.0
1.0	1.0
0.1	0.3
1.0	1.0
0.5	0.7
0.05	0.45
0.8	0.6
0.55	0.9
0.6	1.0
1.0	1.0
0.2	0.6
0.95	1.0
0.0	0.0
0.6	0.05
0.7	0.85
0.0	0.15
0.3	0.7
0.55	0.6
0.9	0.9
0.1	0.5
0.4	0.65
0.65	0.5
0.6	0.55
0.8	0.9
0.0	0.05
0.2	0.2
0.55	0.75
0.55	0.5
0.45	0.9
0.75	0.7
0.05	0.15
0.4	0.65
0.210526	0.1
0.7	0.15
0.4	0.9
0.75	1.0
0.75	0.9
0.05	0.3
0.4	0.25
0.315789	0.5
0.5	0.6
0.6	0.95
0.45	0.35
0.15	0.6
0.05	0.0
0.45	0.7
0.9	0.8
0.368421	0.75
0.7	0.6
0.25	0.45
0.9	0.7
0.6	0.55
0.6	0.45
0.7	1.0
0.8	0.9
0.0	0.1
0.0	0.0
1.0	0.95
0.7	0.85
1.0	1.0
0.4	0.8
0.3	0.75
0.35	0.45
0.15	0.15
0.0	0.0
0.157895	0.0
0.05	0.3
0.9	1.0
0.05	0.0
0.0	0.0
0.0	0.0
0.0	0.05
0.05	0.1
0.3	0.5
0.55	0.85
0.15	0.0
0.15	0.65
0.2	0.9
0.5	0.578947
1.0	0.95
0.052632	0.1
0.578947	0.8
0.4	0.35
0.5	0.55
0.0	0.35
0.9	1.0
0.15	0.25
0.1	0.15
0.6	1.0
0.95	0.9
0.05	0.15
0.1	0.0
0.1	0.45
0.55	0.8
0.3	0.35
0.0	1.0
1.0	0.8
0.6	0.611111
0.9	0.9
0.3	0.7
0.95	0.95
0.8	1.0
0.95	0.35
0.947368	0.95
0.15	0.5
0.0	0.05
0.05	0.2
0.85	1.0
0.25	0.65
0.0	0.0
0.0	0.0
0.0	0.0
0.85	0.7
0.45	0.85
0.05	0.4
0.85	1.0
0.0	0.2
0.0	0.0
0.95	0.95
0.2	0.65
0.15	0.85
1.0	0.35
0.1	0.0
0.5	0.6
0.15	0.4
0.95	0.45
0.6	0.35
0.45	0.25
0.3	0.3
0.65	0.75
0.85	0.95
0.2	0.5
0.35	0.45
0.85	0.75
0.2	0.45
0.157895	0.05
0.65	0.6
0.0	0.0
0.7	0.85
0.25	0.210526
0.05	0.05
0.85	0.55
0.0	0.0
0.7	0.85
0.55	0.7
0.15	0.45
0.0	0.1
0.85	1.0
0.0	0.05
0.105263	0.25
0.75	0.4
0.0	0.05
0.95	1.0
0.75	0.9
0.684211	0.8
0.9	0.95
0.736842	0.8
1.0	0.85
0.25	0.5
0.35	0.4
0.473684	0.7
0.1	0.5
1.0	0.9
0.75	0.7
0.9	0.85
0.65	0.7
0.0	0.05
0.55	0.6
0.3	0.65
0.9	0.95
0.85	0.9
0.45	0.95
0.15	0.6
0.25	0.35
1.0	1.0
0.6	0.8
0.05	0.6
1.0	0.8
0.9	0.95
0.6	0.6
0.25	0.35
0.2	0.85
0.0	0.25
0.6	0.45
0.0	0.2
0.05	0.25
0.473684	0.8
0.2	0.555556
0.15	0.15
0.15	0.5
0.7	0.95
0.35	0.9
0.15	0.25
0.35	0.55
0.8	0.95
0.95	1.0
0.7	0.85
0.4	0.578947
0.1	0.0
0.1	0.05
0.65	0.65
0.55	0.95
0.15	0.5
0.25	0.8
0.0	0.15
0.65	0.95
0.25	0.3
0.0	0.85
0.6	0.25
0.05	0.2
0.05	0.25
0.85	0.95
0.75	0.684211
0.9	1.0
0.3	0.6
0.15	0.05
0.05	0.1
0.421053	0.55
0.75	0.25
0.4	0.9
0.9	0.9
0.25	0.1
0.5	0.3
0.6	0.65
0.3	0.25
0.2	0.1
0.5	0.5
0.85	0.9
0.35	0.578947
0.5	0.4
0.95	1.0
0.1	0.0
0.0	0.0
0.6	0.9
0.0	0.05
0.8	0.55
0.6	0.8
0.9	1.0
0.4	0.5
0.05	0.1
0.25	0.15
0.368421	0.55
0.1	0.0
0.35	0.6
0.4	0.15
0.0	0.45
0.15	0.3
0.6	0.8
0.3	0.35
1.0	0.95
0.5	0.65
0.9	1.0
0.7	0.55
0.45	0.9
0.0	0.1
0.421053	0.3
0.5	0.8
0.05	0.0
0.05	0.0
0.15	0.55
0.9	1.0
0.05	0.25
0.45	0.15
0.1	0.1
0.75	0.35
0.4	0.85
0.9	0.75
0.9	0.85
0.526316	0.85
0.25	0.35
0.05	0.0
0.15	0.75
0.526316	0.95
0.25	0.1
0.35	0.55
0.85	0.75
0.0	0.15
0.0	0.05
0.45	0.8
0.3	0.3
0.4	0.3
0.9	0.95
0.5	0.95
0.0	0.05
0.55	0.2
0.3	0.1
0.2	0.15
0.5	1.0
1.0	0.95
0.55	0.0
0.8	1.0
0.894737	0.95
0.15	0.65
0.0	0.05
0.15	0.4
0.65	0.9
0.1	0.105263
0.0	0.0
0.95	0.95
0.6	0.35
0.7	1.0
0.7	0.25
0.35	0.7
0.0	0.65
0.1	0.6
0.75	0.95
0.4	0.7
0.105263	0.25
0.1	0.25
0.8	0.7
0.05	0.1
0.85	0.95
0.1	0.0
0.75	0.95
0.1	0.35
0.9	0.95
0.15	0.1
0.1	0.7
0.7	0.75
0.75	0.65
0.8	0.9
0.05	0.2
0.85	0.5
0.894737	0.8
0.8	0.473684
0.4	0.35
0.35	0.7
0.0	0.1
1.0	1.0
0.35	0.55
0.0	0.0
1.0	0.894737
0.85	0.75
0.0	0.3
0.25	0.25
0.2	0.2
0.95	1.0
0.1	0.35
0.75	0.4
0.15	0.75
0.8	0.7
0.4	0.6
0.0	0.35
0.7	0.8
0.3	0.45
0.55	0.95
0.05	0.45
0.15	0.3
0.7	0.85
0.4	0.578947
0.95	0.65
0.95	0.8
0.95	0.6
0.45	0.95
0.15	0.15
0.05	0.15
1.0	1.0
0.65	0.75
0.947368	0.95
0.05	0.15
0.05	0.1
0.55	0.45
0.526316	0.7
0.45	0.75
0.35	0.15
0.5	0.25
0.45	0.8
0.8	0.8
1.0	1.0
0.05	0.3
0.65	0.95
0.85	0.85
0.2	0.25
0.3	0.5
0.1	0.8
0.55	0.25
0.95	0.7
0.05	0.3
0.85	0.578947
0.65	0.85
0.7	0.95
0.05	0.15
0.0	0.4
0.0	0.0
1.0	0.9
0.0	0.0
0.9	0.85
0.75	0.75
0.0	0.05
0.4	0.4
0.65	0.8
0.85	0.7
0.55	0.9
0.55	0.55
0.65	1.0
0.15	0.25
0.35	0.25
0.55	0.55
0.45	0.95
0.15	0.75
0.1	0.0
0.35	0.8
0.5	0.9
0.0	0.0
0.473684	0.631579
0.5	0.75
0.2	0.35
0.1	0.1
0.95	1.0
0.75	0.95
0.55	0.3
1.0	0.95
0.9	0.95
0.75	0.75
1.0	0.95
0.1	0.8
0.95	0.95
1.0	0.9
0.0	0.2
0.25	0.55
0.35	0.3
0.95	1.0
0.8	0.95
0.55	0.6
0.25	0.7
0.55	0.7
0.5	0.45
0.25	0.45
1.0	0.95
0.6	0.45
0.6	0.95
0.8	0.75
0.75	0.65
0.05	0.2
0.1	0.5
0.15	0.15
1.0	1.0
0.85	0.95
0.4	0.421053
0.1	0.1
0.8	0.9
0.1	0.25
0.95	0.9
0.1	0.2
0.95	0.95
0.35	0.2
0.85	0.85
0.35	0.45
0.05	0.05
0.1	0.0
0.6	0.9
0.95	1.0
0.0	0.0
0.8	0.588235
0.75	0.85
0.85	1.0
0.25	0.3
1.0	0.947368
0.8	0.95
0.75	0.9
0.65	0.35
0.85	0.9
0.7	0.95
0.0	0.0
0.95	0.9
0.9	0.95
0.5	0.85
0.35	0.3
0.4	0.2
0.35	0.1
0.1	0.35
0.1	0.1
0.95	0.85
0.0	0.0
0.8	1.0
0.95	0.95
0.3	0.35
0.473684	0.3
0.95	1.0
0.4	0.45
0.6	0.1
0.3	0.35
0.076923	0.058824
0.75	0.75
0.65	0.9
0.45	0.45
0.0	0.1
0.0	0.1
0.25	0.05
0.1	0.25
0.95	0.5
0.65	0.9
0.85	0.95
0.25	0.65
0.75	0.7
0.0	0.2
0.6	1.0
0.4	0.8
0.95	0.9
0.5	0.8
0.45	0.15
0.15	0.15
0.85	0.894737
0.05	0.15
0.95	0.9
0.3	0.15
0.85	0.95
0.9	1.0
0.0	0.1
1.0	1.0
0.85	0.8
0.2	0.55
0.85	0.95
0.05	0.15
0.35	0.35
0.45	1.0
0.1	0.0
0.05	0.05
0.65	0.35
0.0	0.0
0.1	0.15
0.85	0.65
0.55	0.4
0.736842	0.55
0.1	0.45
0.8	0.95
0.5	1.0
0.95	0.95
0.2	0.4
1.0	1.0
0.75	0.85
0.1	0.2
0.2	0.75
0.3	0.421053
0.1	0.05
0.0	0.0
0.7	0.85
0.95	0.95
0.0	0.15
0.0	0.05
0.7	0.3
0.1	0.45
0.9	0.95
0.0	0.2
0.4	0.736842
0.1	0.4
0.15	0.0
0.0	0.3
0.55	0.45
0.05	0.1
0.95	1.0
0.7	0.75
0.0	0.0
0.15	0.05
0.15	0.45
0.25	0.2
0.45	0.9
0.9	0.9
0.2	0.7
0.85	0.85
0.368421	0.5
0.7	0.95
0.05	0.15
0.3	0.35
0.45	0.45
1.0	0.95
0.55	0.8
1.0	1.0
0.5	0.45
0.15	0.05
0.3	0.1
0.35	0.65
0.6	0.9
0.85	1.0
1.0	1.0
0.25	0.5
0.05	0.05
0.55	0.5
0.25	0.05
0.85	1.0
0.8	0.5
0.8	0.8
0.05	0.0
0.85	1.0
0.5	0.6
0.15	0.2
1.0	0.8
0.2	0.705882
0.15	0.0
0.05	0.0
0.4	0.7
0.8	0.8
0.75	0.3
0.1	0.1
0.15	0.45
0.15	0.6
0.9	0.95
0.35	0.6
0.3	0.7
1.0	1.0
0.0	0.0
0.15	0.2
0.0	0.0
0.25	0.15
0.95	0.95
0.0	0.5
0.25	0.05
0.35	0.5
0.3	0.5
0.0	0.0
0.95	0.9
0.85	0.8
0.15	0.85
0.15	0.3
0.9	0.85
0.95	1.0
0.2	0.526316
0.6	1.0
0.8	0.85
0.95	0.7
0.1	0.3
0.8	0.1
0.2	0.1
0.05	0.1
0.9	0.95
0.0	0.0
0.894737	0.8
0.7	0.95
0.4	0.15
0.95	0.95
0.05	0.1
0.95	0.85
0.25	0.15
0.473684	0.4
0.85	0.9
0.9	0.95
0.55	0.45
0.8	0.85
0.0	0.0
0.4	0.3
0.15	0.5
0.85	0.95
0.4	0.4
0.0	0.05
0.05	0.2
0.95	1.0
0.85	0.95
0.157895	0.25
0.65	0.95
0.9	0.85
0.05	0.55
0.2	0.0
0.8	0.75
0.95	0.95
0.05	0.05
0.5	0.6
0.1	0.8
0.05	0.05
0.5	0.6
0.25	0.05
0.1	0.0
1.0	1.0
0.0	0.05
0.0	0.1
0.95	1.0
0.2	0.35
0.9	0.7
0.0	0.1
0.85	0.95
0.6	0.45
0.15	0.1
0.25	0.4
0.0	0.05
0.8	0.95
0.2	0.2
0.0	0.2
0.05	0.35
0.2	0.1
0.45	0.45
0.315789	0.5
0.85	0.95
0.45	0.35
0.0	0.0
0.35	0.75
0.8	0.85
0.9	0.55
0.25	0.2
1.0	1.0
0.7	0.8
0.15	0.95
0.05	0.1
0.85	0.95
1.0	0.9
0.0	0.0
0.1	0.4
0.05	0.1
0.45	1.0
0.9	0.95
0.05	0.2
0.15	0.2
0.55	0.5
0.45	0.15
0.2	0.1
0.0	0.0
0.0	0.368421
0.65	0.85
0.0	0.0
0.4	0.25
0.631579	0.5
0.45	0.7
0.3	0.3
0.842105	0.85
0.3	0.25
0.35	0.75
0.0	0.0
0.05	0.05
0.75	0.3
0.5	0.55
0.0	0.0
0.0	0.0
0.95	0.9
0.8	0.95
0.35	0.2
0.65	0.95
0.9	0.9
1.0	1.0
0.95	0.95
0.45	0.55
0.05	0.15
0.85	0.55
0.1	0.3
0.95	1.0
0.0	0.15
0.95	0.65
0.45	0.6
0.9	0.85
1.0	1.0
0.85	0.947368
0.75	0.85
0.15	0.3
0.0	0.05
0.0	0.2
0.55	0.7
0.0	0.3
0.7	0.45
0.35	0.45
1.0	1.0
1.0	1.0
0.0	0.0
0.2	0.684211
0.4	0.9
0.55	0.95
0.55	0.4
0.95	1.0
0.35	0.1
0.3	0.35
1.0	1.0
0.4	0.3
0.0	0.15
0.0	0.0
0.9	1.0
0.45	0.7
0.85	0.9
0.4	0.35
0.0	0.45
0.8	0.9
0.55	0.4
0.8	1.0
0.45	0.4
0.95	1.0
0.4	0.05
0.0	0.15
1.0	1.0
0.95	0.9
0.8	0.4
0.263158	0.2
0.65	0.35
0.55	0.5
0.1	0.3
0.8	0.8
1.0	1.0
0.2	0.45
0.8	0.95
0.7	0.75
0.05	0.3
0.25	0.85
0.75	0.45
0.45	0.55
0.35	0.3
0.55	0.75
1.0	1.0
0.85	0.8
0.0	0.2
0.45	0.45
1.0	1.0
0.9	1.0
0.95	1.0
0.9	0.95
0.65	1.0
0.1	0.05
0.65	0.95
0.05	0.1
0.6	0.95
0.0	0.05
0.65	0.95
0.4	0.9
0.3	0.7
1.0	1.0
0.45	0.4
0.05	0.15
0.0	0.0
0.1	0.277778
0.0	0.05
0.5	0.7
0.85	0.75
0.55	0.95
0.7	0.85
0.8	0.75
0.25	1.0
0.95	0.8
0.3	0.35
0.7	0.6
0.35	0.85
0.5	0.35
0.65	0.8
0.2	0.5
0.15	0.111111
0.55	0.55
0.8	0.7
0.0	0.05
0.25	0.45
0.7	0.75
0.95	0.95
0.9	0.85
0.8	0.8
0.75	1.0
0.5	1.0
0.3	0.4
0.0	0.15
0.0	0.05
0.15	0.15
0.6	0.7
0.0	0.0
1.0	0.8
0.1	0.0
0.9	0.85
0.95	0.9
0.95	0.944444
0.45	0.75
0.55	0.947368
0.25	0.65
0.1	0.65
0.9	0.85
0.4	0.75
0.842105	0.7
0.4	0.3
0.5	0.8
0.45	0.8
0.95	0.85
0.4	0.3
0.210526	0.052632
0.25	0.6
0.05	0.05
0.1	0.3
0.45	0.85
0.65	0.65
0.4	0.55
0.0	0.05
0.85	0.55
0.05	0.1
0.05	0.25
0.2	0.15
0.9	1.0
0.4	0.95
0.15	0.05
0.1	0.3
0.85	1.0
0.75	0.6
0.65	0.35
0.95	1.0
0.75	0.6
0.9	0.85
0.1	0.2
0.7	0.8
0.2	0.55
0.55	0.5
0.421053	0.65
0.7	0.75
0.35	0.7
0.85	0.8
0.8	0.9
0.5	0.9
0.75	0.95
0.15	0.9
0.8	0.6
0.65	0.8
0.25	0.45
0.0	0.05
0.15	0.1
0.05	0.0
0.55	0.75
0.95	0.3
0.9	0.95
0.25	0.25
0.1	0.1
0.9	0.75
0.95	0.95
0.35	0.35
0.0	0.0
0.6	0.7
0.0	0.1
0.3	0.4
0.0	0.0
0.35	0.7
0.5	0.85
0.75	0.7
0.15	0.9
0.85	0.8
0.15	0.05
0.95	1.0
0.05	0.0
0.05	0.2
0.55	0.95
0.05	0.15
0.95	1.0
0.9	0.95
0.7	0.8
0.55	0.95
0.3	0.35
0.0	0.0
0.9	0.6
0.0	0.2
1.0	1.0
0.1	0.6
0.3	0.1
0.05	0.25
0.75	0.95
0.35	0.9
1.0	1.0
1.0	0.9
0.55	0.75
0.95	0.85
0.45	0.5
0.0	0.0
0.0	0.05
0.0	0.052632
0.35	0.6
1.0	1.0
0.95	0.8
0.0	0.0
0.9	0.85
0.4	0.65
0.368421	0.75
0.35	0.25
0.2	0.9
0.1	0.35
0.05	0.0
0.75	0.6
1.0	0.95
0.8	0.85
0.0	0.157895
0.0	0.0
0.95	0.95
0.05	0.15
0.6	0.65
0.8	0.95
0.25	0.3
0.0	0.05
0.55	0.55
0.315789	0.75
0.8	0.95
0.0	0.0
0.0	0.1
0.75	0.35
0.85	0.5
1.0	0.95
0.842105	0.8
0.55	0.25
0.0	0.05
0.1	0.052632
0.45	0.8
0.7	0.45
0.7	0.55
0.0	0.0
0.1	0.25
0.25	0.5
0.9	0.95
1.0	1.0
0.0	0.0
0.35	0.55
1.0	1.0
0.7	0.5
0.05	0.0
0.35	0.75
0.578947	0.4
0.95	1.0
0.736842	0.75
0.1	0.05
1.0	1.0
0.9	0.95
1.0	1.0
0.9	1.0
0.5	0.5
0.55	0.75
0.894737	1.0
0.2	0.3
0.45	1.0
0.0	0.2
0.55	0.75
1.0	0.9
0.35	0.6
1.0	1.0
0.8	0.85
0.05	0.1
0.65	0.3
0.2	0.1
0.25	0.55
1.0	1.0
0.2	0.05
0.05	0.0
0.3	0.45
0.1	0.75
0.0	0.0
0.1	0.1
1.0	1.0
0.05	0.05
0.55	0.8
0.1	0.35
0.35	0.65
0.7	0.75
1.0	0.8
0.7	0.75
0.95	0.85
0.65	0.8
0.3	0.5
0.5	0.4
0.2	0.3
0.85	0.8
0.15	0.1
0.0	0.35
0.55	0.4
0.8	0.85
0.0	0.25
0.65	1.0
0.2	0.05
0.0	0.0
0.65	0.4
0.3	0.65
0.2	0.65
0.7	0.6
0.25	0.85
0.4	0.25
0.05	0.25
0.45	0.3
1.0	0.95
0.0	0.15
0.35	0.05
0.3	0.6
0.9	1.0
0.3	0.35
0.7	0.9
0.2	0.2
0.7	0.95
0.1	0.1
0.1	0.3
0.15	0.2
0.15	0.55
0.95	0.95
0.05	0.05
0.85	0.777778
0.263158	0.2
0.5	0.45
0.1	0.25
0.684211	0.9
0.2	0.25
0.65	0.85
0.0	0.1
0.75	0.8
0.05	0.3
0.9	0.9
0.85	1.0
0.0	0.0
0.0	0.0
0.5	0.6
0.45	0.4
0.3	0.55
0.2	0.1
0.0	0.05
0.0	0.05
0.85	0.9
0.95	0.9
0.15	0.1
0.2	0.4
0.05	0.45
0.85	0.9
0.8	0.7
0.0	0.0
0.65	0.5
0.1	0.35
0.85	0.95
0.0	0.0
0.6	0.8
0.65	0.9
0.85	0.95
0.15	0.8
0.05	0.6
0.35	0.45
0.05	0.05
0.3	0.45
0.368421	0.35
1.0	1.0
0.05	0.15
0.3	0.85
0.15	0.0
0.1	0.95
0.5	0.9
0.1	0.05
0.05	0.15
0.8	0.95
0.55	0.55
0.85	0.9
0.9	1.0
0.35	0.35
0.45	0.6
0.2	0.4
0.25	0.85
1.0	1.0
0.9	0.75
0.0	0.0
0.7	0.85
0.95	0.3
0.15	0.052632
0.35	0.85
0.25	0.65
0.5	0.6
0.65	0.95
0.75	0.95
0.35	0.5
0.95	1.0
0.85	0.85
0.5	0.55
1.0	0.85
0.5	0.55
0.1	0.0
0.05	0.05
0.1	0.3
0.05	0.25
1.0	1.0
0.9	0.9
0.1	0.2
0.2	0.65
0.65	0.95
0.0	0.05
0.0	0.65
0.5	0.85
0.0	0.0
1.0	1.0
0.85	0.1
1.0	0.95
0.25	0.3
0.75	0.65
0.8	0.85
0.85	0.7
0.05	0.4
0.7	0.9
0.9	0.95
0.5	0.35
0.05	0.4
0.15	0.15
0.45	0.6
0.0	0.05
0.35	0.45
0.0	0.0
0.95	0.85
0.0	0.0
0.75	0.8
1.0	0.95
0.15	0.45
0.85	0.947368
0.9	1.0
0.4	0.55
0.0	0.05
0.7	0.6
0.1	0.35
0.5	0.25
0.55	0.75
0.7	0.75
0.25	0.15
0.4	0.4
0.9	1.0
0.6	0.5
0.0	0.05
0.0	0.15
0.95	0.95
0.35	0.05
0.3	0.4
0.65	0.55
0.65	1.0
0.95	0.85
0.8	1.0
0.0	0.1
0.3	0.65
0.05	0.45
0.0	0.0
0.15	0.25
0.05	0.4
0.105263	0.2
0.25	0.45
0.35	0.35
0.65	0.9
0.45	0.45
0.6	0.65
0.3	0.65
0.2	0.5
0.7	0.35
0.75	0.368421
0.25	0.6
0.55	0.85
0.789474	0.95
0.95	1.0
0.7	0.85
0.0	0.4
0.0	0.05
0.95	0.95
0.9	0.8
0.3	0.45
0.7	0.7
0.3	0.15
0.95	0.9
0.4	0.25
0.5	0.2
0.15	0.3
1.0	1.0
0.05	0.2
0.0	0.0
0.0	0.0
0.45	0.25
0.95	0.95
0.0	0.15
1.0	1.0
0.95	0.95
0.05	0.7
0.25	0.6
0.0	0.0
0.85	1.0
0.95	1.0
0.35	0.9
1.0	1.0
0.25	0.4
0.45	0.2
0.05	0.05
0.9	0.95
0.3	0.6
0.95	1.0
0.95	0.85
0.85	1.0
0.55	0.7
0.25	0.65
0.75	0.85
0.0	0.0
0.1	0.1
0.0	0.05
0.05	0.65
0.15	0.0
0.8	0.684211
1.0	1.0
0.6	0.65
0.3	0.65
0.55	0.55
0.25	0.35
0.684211	0.85
0.95	1.0
0.9	1.0
0.0	0.0
0.45	0.45
0.1	0.105263
0.0	0.0
0.0	0.0
0.0	0.0
0.9	1.0
0.15	0.45
0.25	0.6
0.0	0.35
0.2	0.3
0.0	0.15
0.6	0.85
1.0	1.0
0.95	0.9
0.9	0.95
0.45	0.55
0.25	0.65
0.6	0.7
0.0	0.05
0.0	0.2
0.05	0.0
0.85	0.9
0.75	0.8
0.4	0.65
0.7	0.15
0.8	0.65
0.05	0.15
0.45	0.1
0.0	0.4
0.0	0.25
0.9	0.9
0.35	0.9
0.95	0.95
0.85	1.0
0.3	0.3
0.75	0.9
0.35	0.7
0.25	0.6
0.6	0.5
0.3	0.55
0.7	0.6
0.736842	0.65
1.0	0.8
0.684211	0.75
0.45	0.55
0.8	0.75
0.15	0.15
0.2	0.157895
0.2	0.25
0.578947	0.55
0.75	1.0
0.85	0.95
0.65	0.65
0.05	0.0
0.1	0.05
0.05	0.4
0.7	0.8
0.45	0.6
0.15	0.85
0.0	0.05
0.315789	0.9
0.45	0.9
0.15	0.55
0.0	0.05
0.05	0.315789
1.0	1.0
0.421053	0.35
0.2	0.05
0.1	0.1
0.0	0.2
0.4	0.65
0.8	0.85
0.9	0.8
0.95	0.95
0.0	0.0
0.0	0.05
0.15	0.35
0.15	0.05
0.3	0.35
0.75	0.85
0.65	0.944444
0.35	0.45
0.9	0.888889
0.15	0.45
0.95	0.95
0.0	0.15
0.0	0.0
0.0	0.1
1.0	0.9
0.15	0.2
0.631579	0.45
0.25	0.578947
0.0	0.1
0.5	0.25
0.8	1.0
0.6	1.0
0.6	0.35
1.0	1.0
0.45	0.25
0.0	0.0
0.6	0.4
0.9	0.2
0.4	0.45
0.3	0.0
1.0	1.0
0.85	0.85
0.45	0.95
0.0	0.0
0.65	0.8
0.8	0.95
0.9	0.95
0.0	0.0
0.05	0.55
0.0	0.1
0.1	0.6
0.6	0.9
0.05	0.2
0.631579	0.85
0.0	0.1
0.0	0.2
1.0	0.95
0.2	0.15
0.45	0.3
0.9	0.75
0.05	0.15
0.55	0.6
0.0	0.45
0.75	0.25
0.15	0.4
0.25	0.8
0.65	0.95
0.35	0.4
0.05	0.1
0.45	0.5
0.7	0.9
0.85	1.0
0.0	0.0
0.0	0.1
0.35	0.95
0.45	0.6
0.1	0.1
0.65	0.75
0.5	0.25
0.5	0.85
0.15	0.65
0.95	0.95
0.8	0.9
0.2	0.7
1.0	1.0
0.0	0.05
0.8	0.6
0.25	0.2
0.9	1.0
0.0	0.0
0.0	0.05
0.0	0.05
0.6	0.85
0.1	0.35
0.1	0.05
0.45	0.7
0.0	0.0
0.25	0.4
0.2	0.35
0.05	0.1
0.1	0.75
0.6	0.95
0.55	0.5
0.0	0.0
0.1	0.55
0.75	1.0
0.35	0.25
0.85	0.7
0.6	0.4
0.15	0.95
0.15	0.7
0.1	0.15
0.0	0.1
0.7	0.8
0.0	0.05
0.55	0.75
0.05	0.75
0.8	0.7
0.052632	0.05
0.4	0.85
0.65	1.0
0.85	0.8
0.05	0.3
1.0	0.9
0.25	0.55
0.5	0.2
0.75	0.75
0.15	0.9
0.9	0.65
0.3	0.25
0.9	0.7
0.35	0.3
0.7	0.85
0.4	0.5
0.2	0.55
0.95	0.95
0.75	1.0
0.0	0.0
0.75	0.9
0.9	0.95
0.55	0.35
0.2	0.2
1.0	0.6
0.75	0.9
0.25	0.05
0.05	0.35
0.7	0.8
0.85	0.75
0.95	0.85
0.7	0.4
0.3	0.6
0.8	0.9
0.0	0.05
0.3	0.15
0.75	0.6
1.0	0.85
0.5	0.55
0.0	0.0
0.25	0.15
0.85	0.95
0.65	0.55
0.1	0.55
0.1	0.4
0.9	0.95
0.0	0.0
0.9	0.85
0.85	0.85
0.2	0.421053
0.6	0.85
1.0	1.0
0.45	0.75
0.55	0.95
0.2	0.6
0.052632	0.1
0.6	0.4
0.85	0.7
0.4	0.45
0.65	0.4
0.3	0.3
0.7	0.95
0.8	0.9
0.95	1.0
0.8	1.0
0.45	0.777778
0.0	0.15
0.5	0.5
0.8	0.95
0.1	0.4
0.75	0.6
0.65	0.4
0.3	0.6
0.35	0.35
0.5	0.65
0.6	0.75
0.05	0.1
0.3	0.65
0.4	0.45
0.25	0.35
0.35	0.55
0.7	0.9
0.6	0.45
0.35	0.2
0.6	0.95
0.35	0.4
0.3	0.05
0.9	1.0
0.2	0.2
0.25	0.5
0.05	0.9
0.9	0.9
0.85	0.5
0.05	0.75
0.8	0.85
0.6	0.65
0.35	0.1
0.0	0.0
0.15	0.555556
1.0	0.9
0.25	0.15
0.15	0.05
0.6	0.95
0.15	0.55
0.65	0.9
0.95	0.95
0.25	0.45
0.0	0.15
0.15	0.4
0.0	0.0
0.631579	0.65
1.0	1.0
0.9	0.75
0.75	0.35
0.2	0.75
0.8	1.0
0.05	0.8
0.6	1.0
0.0	0.85
0.45	0.6
0.55	0.8
0.1	0.75
0.25	0.55
0.65	0.6
0.7	0.5
0.9	0.85
0.85	0.95
0.05	0.1
0.55	0.7
0.2	0.3
0.85	1.0
0.25	0.5
0.0	0.1
0.65	0.75
0.8	0.95
0.3	0.05
0.6	0.9
0.0	0.0
0.05	0.0
0.95	1.0
0.1	0.15
0.45	0.75
0.95	0.9
0.9	0.65
0.55	0.45
0.6	0.526316
0.5	0.45
0.8	0.5
1.0	0.85
0.0	0.55
0.15	0.3
0.277778	0.333333
1.0	1.0
0.0	0.6
0.45	0.05
0.3	0.5
0.315789	0.15
0.35	0.7
0.95	1.0
0.65	0.6
0.65	0.95
0.1	0.05
0.65	0.35
0.8	0.8
0.6	1.0
0.25	0.45
0.25	0.25
0.95	1.0
0.55	0.15
0.15	0.45
0.0	0.0
0.45	0.55
0.8	0.95
0.2	0.0
0.0	0.0
1.0	1.0
0.25	0.8
0.7	0.9
1.0	1.0
0.35	0.75
0.55	0.3
0.65	0.4
0.8	0.8
0.75	0.95
0.8	0.75
0.947368	0.9
0.8	0.8
0.0	0.05
0.95	0.95
0.1	0.15
0.25	0.2
0.3	0.95
0.2	0.25
0.75	0.95
0.9	0.8
0.8	0.95
1.0	0.85
0.25	0.157895
0.05	0.1
0.45	0.25
0.157895	0.1
0.65	0.9
0.05	0.25
0.2	0.35
1.0	1.0
0.5	0.65
0.6	0.65
0.25	0.4
0.95	0.95
0.8	0.9
0.1	0.1
0.85	0.95
0.05	0.4
0.8	1.0
0.3	0.55
0.9	0.95
0.0	0.0
0.85	0.8
0.35	0.35
0.65	0.35
0.9	0.95
0.05	0.2
0.9	0.85
0.95	1.0
0.7	0.25
0.95	0.8
0.65	0.8
0.75	0.9
0.5	0.85
0.0	0.35
0.65	0.4
0.6	0.6
0.368421	0.35
0.0	0.0
0.85	0.7
0.8	0.75
0.85	0.9
0.85	0.8
0.2	0.9
0.35	0.7
0.3	0.35
0.5	0.85
0.75	0.75
0.9	1.0
0.95	1.0
0.7	0.25
0.7	0.7
0.15	0.3
0.15	0.35
0.25	0.35
0.105263	0.3
0.8	0.95
0.25	0.15
0.5	0.5
0.1	0.2
0.15	0.0
0.05	0.25
0.05	0.25
0.45	0.65
0.65	0.7
0.15	0.25
0.05	0.05
0.55	0.85
0.15	0.3
0.4	0.55
0.9	0.9
0.8	0.95
0.105263	0.35
0.05	0.1
0.05	0.65
0.95	0.9
0.105263	0.2
0.7	0.842105
0.7	0.65
0.65	0.75
0.8	0.55
0.85	1.0
0.15	0.45
0.0	0.0
0.3	0.5
0.9	0.9
0.0	0.05
1.0	1.0
0.9	0.95
0.0	0.45
0.55	0.55
0.0	0.0
0.45	0.95
0.05	0.2
0.0	0.4
0.0	0.0
0.35	0.5
0.6	0.85
0.3	0.1
0.85	1.0
0.15	0.15
0.45	1.0
0.2	0.9
0.7	0.7
0.7	0.9
1.0	0.95
0.2	0.25
0.8	1.0
0.85	0.55
0.0	0.45
0.0	0.0
0.368421	0.1
0.75	0.85
0.4	0.65
0.8	0.9
0.25	0.65
0.0	0.0


==> figures/data/seedpower_extrap.tsv <==
x	n_pre	n_post	n_models	se
12.5	12	1	12	0.009936469821176215


==> figures/data/seedpower_flip.tsv <==
x	lo	hi	n_pairs	mean_abs_delta	flip_empirical	flip_model
0	0.0	0.01	48	0.005489808418152693	0.45023148148148145	0.455103788618605
1	0.01	0.02	54	0.014788788100901272	0.35956790123456794	0.3806382471706121
2	0.02	0.04	90	0.02950499657401151	0.2391975308641975	0.27221789911339095
3	0.04	0.08	72	0.055617803196673116	0.10416666666666667	0.12661225802405454
4	0.08	1.0	36	0.1248499967220252	0.006172839506172839	0.0051620025323424745


==> figures/data/seedpower_se.tsv <==
x	n_pre	n_post	n_models	se	se_lo	se_hi
0	1	1	1	0.034420941156304084	0.029615649936422	0.03884038960116242
1	1	2	2	0.031080450887012882	0.02529906780079672	0.03600177193035558
2	1	4	4	0.029267576701311568	0.023075396241827764	0.034549309742836765
4	2	1	2	0.024339280906445743	0.020941426899290943	0.027464302870909417
5	2	2	4	0.021977197584542255	0.017889142399641594	0.025457097066685933
6	2	4	8	0.020695301954394812	0.016316769161162984	0.024430051204474328
8	3	1	3	0.01987293964235243	0.017098603463018967	0.022424509391661067
9	3	2	6	0.01794430668615183	0.01460642360503658	0.020785632715294305
10	3	4	12	0.01689764328703025	0.013322586231876538	0.019947053280342564


==> figures/data/site_map_A.tsv <==
layer	position	link	fixed	compare
1	-7	-0.023634128723353784	0	0
1	-6	0.012022954830029135	0	0
1	-5	-0.009567185683665812	0	0
1	-4	0.0037833192545821343	0	0
1	-3	-0.014083869416138758	0	0
1	-2	0.006086245347860755	0	0
1	-1	-0.014271102665647952	0	0
2	-7	-0.004486627966278977	0	0
2	-6	0.003195009047070961	0	0
2	-5	-0.016551672201876463	0	0
2	-4	0.004964607247449639	0	0
2	-3	0.013037078851500001	0	0
2	-2	0.015749213860928826	0	0
2	-1	0.00645030609493122	0	0
3	-7	-0.0020670594279062382	0	0
3	-6	-0.002020311253371993	0	0
3	-5	0.0005271468799560331	0	0
3	-4	-0.0050725164829786345	0	0
3	-3	-0.02081571718264544	0	0
3	-2	0.011202845726837747	0	0
3	-1	-0.01594555614957396	0	0
4	-7	-0.007511592568449878	0	0
4	-6	-0.002024160771922289	0	0
4	-5	-0.004400382958735716	0	0
4	-4	0.004247957564273351	0	0
4	-3	0.010370887157379763	0	0
4	-2	0.007732317296780773	0	0
4	-1	-0.012159139762307584	0	0
5	-7	0.005750232717381714	0	0
5	-6	0.0021933394831148384	0	0
5	-5	-0.013657479533668184	0	0
5	-4	0.0014173997040540713	0	0
5	-3	0.01933113357807021	0	0
5	-2	0.011921737869784557	0	0
5	-1	-0.005154886025861201	0	0
6	-7	0.024406391348443864	0	0
6	-6	0.008036399020865061	0	0
6	-5	-0.010589907982845466	0	0
6	-4	0.010158337983730774	0	0
6	-3	0.03506506023645781	0	0
6	-2	0.02678626180549592	0	0
6	-1	0.010190281880378608	0	0
7	-7	0.024568435162951634	0	0
7	-6	0.004339907307184572	0	0
7	-5	-0.0034605040686508746	0	0
7	-4	0.020133152669124806	0	0
7	-3	0.011277500756233088	0	0
7	-2	0.02757416436612529	0	0
7	-1	0.007212372211289965	0	0
8	-7	0.10706193696040835	0	0
8	-6	0.02839363410706727	0	0
8	-5	0.014362237292403946	0	0
8	-4	0.03181723208157469	0	0
8	-3	0.02012838111917164	0	0
8	-2	0.06026446538887689	0	0
8	-1	0.08755475968441302	0	0
9	-7	0.15839569237849135	0	0
9	-6	0.06012997139540926	0	0
9	-5	0.03246280174984847	0	0
9	-4	0.054199287888429475	0	0
9	-3	0.05220831145578678	0	0
9	-2	0.13614070388760893	0	0
9	-1	0.2163251867336945	0	0
10	-7	0.16654788742888524	0	0
10	-6	0.07006002367348704	0	0
10	-5	0.0471783956749309	0	0
10	-4	0.06334451466469607	0	0
10	-3	0.06219533964123812	0	0
10	-2	0.24569832744959552	0	0
10	-1	0.3785464308232183	0	0
11	-7	0.15393079668779086	0	0
11	-6	0.06628939255344872	0	0
11	-5	0.05637298721566849	0	0
11	-4	0.08077205882370933	0	0
11	-3	0.06824744895520127	0	0
11	-2	0.30634266806855515	0	1
11	-1	0.4868521018119887	0	0
12	-7	0.13287586855827893	0	0
12	-6	0.07469770642857748	0	0
12	-5	0.056971841691577034	0	0
12	-4	0.07993840481546272	0	0
12	-3	0.07844555803219917	0	0
12	-2	0.32746882457200366	0	0
12	-1	0.5354995703813021	0	0
13	-7	0.12197698082523238	0	0
13	-6	0.07980110721856154	0	0
13	-5	0.0517725741084415	0	0
13	-4	0.08853696969342356	0	0
13	-3	0.09447685347898852	0	0
13	-2	0.3337211147743191	0	0
13	-1	0.5750143834501499	1	0
14	-7	0.11611872980662	0	0
14	-6	0.06375946884698015	0	0
14	-5	0.04124994534956786	0	0
14	-4	0.09413350252929921	0	0
14	-3	0.09802669541615366	0	0
14	-2	0.3366351320137286	0	0
14	-1	0.5920518414902782	0	0
15	-7	0.11689363529517365	0	0
15	-6	0.06253292149837492	0	0
15	-5	0.03479738204826197	0	0
15	-4	0.09637418895131697	0	0
15	-3	0.0903821004428344	0	0
15	-2	0.33050016819764594	0	0
15	-1	0.6009269869773848	0	0


==> figures/data/site_map_A0.tsv <==
layer	position	link	fixed	compare
1	-7	0.07038770087327835	0	0
1	-6	0.02049359532622537	0	0
1	-5	0.08110862287706454	0	0
1	-4	-0.004719817821783406	0	0
1	-3	-0.07583894408729314	0	0
1	-2	-0.06155931183729998	0	0
1	-1	-0.002182715801944707	0	0
2	-7	0.03537898515710611	0	0
2	-6	-0.030849386911629934	0	0
2	-5	-0.08970752375539043	0	0
2	-4	-0.009063865467125079	0	0
2	-3	-0.022490451724904274	0	0
2	-2	0.06810803605892801	0	0
2	-1	0.07685268495023095	0	0
3	-7	0.018475933033246315	0	0
3	-6	-0.017689177395722042	0	0
3	-5	-0.05568705396954324	0	0
3	-4	-0.08173916323792225	0	0
3	-3	-0.06327134781543088	0	0
3	-2	-0.018013824015738766	0	0
3	-1	0.011129713182625622	0	0
4	-7	-0.024641111305116786	0	0
4	-6	0.010105793185863488	0	0
4	-5	-0.027698942202101482	0	0
4	-4	-0.037330054630695685	0	0
4	-3	-0.041994764795937035	0	0
4	-2	-0.053386002753228134	0	0
4	-1	0.06350545012640195	0	0
5	-7	-0.03760965104717126	0	0
5	-6	0.020409034080699762	0	0
5	-5	-0.032133368229148494	0	0
5	-4	-0.07934814680164186	0	0
5	-3	-0.09642559977255737	0	0
5	-2	-0.09644045663009916	0	0
5	-1	0.022599226321155342	0	0
6	-7	0.004168106563699328	0	0
6	-6	-0.025511120458044646	0	0
6	-5	-0.0723214114388321	0	0
6	-4	-0.08751674219294321	0	0
6	-3	-0.04359467973385889	0	0
6	-2	-0.1418240528151817	0	0
6	-1	-0.023680714594653037	0	0
7	-7	-0.028112506873738938	0	0
7	-6	0.006234918182733612	0	0
7	-5	-0.06293954723913088	0	0
7	-4	-0.043457009536544446	0	0
7	-3	-0.047294565535025694	0	0
7	-2	-0.13673864452820783	0	0
7	-1	-0.09990113534339362	0	0
8	-7	0.014686861806817093	0	0
8	-6	0.03129192520482474	0	0
8	-5	-0.009506572009418802	0	0
8	-4	0.04137550970294266	0	0
8	-3	0.059058611321261924	0	0
8	-2	-0.012172677588278086	0	0
8	-1	0.025675941790173695	0	0
9	-7	0.0428766269134343	0	0
9	-6	0.08911646060299312	0	0
9	-5	0.04175565269940248	0	0
9	-4	0.11198595268116435	0	0
9	-3	0.07689394355992595	0	0
9	-2	0.17854295959906386	0	0
9	-1	0.21385820229830252	0	0
10	-7	0.04489635230907368	0	0
10	-6	0.10491071237077924	0	0
10	-5	0.08301870659713345	0	0
10	-4	0.15729984870383965	0	0
10	-3	0.09847843074911328	0	0
10	-2	0.32004443345439393	0	0
10	-1	0.4523690290275237	0	0
11	-7	0.03160036468652175	0	0
11	-6	0.10873887930609112	0	0
11	-5	0.0685011330666775	0	0
11	-4	0.20666504077454428	0	0
11	-3	0.08709989149098789	0	0
11	-2	0.3587221240101488	0	1
11	-1	0.5927009768120954	0	0
12	-7	0.030269806808521673	0	0
12	-6	0.11732716784875781	0	0
12	-5	0.06727850718051168	0	0
12	-4	0.23060644460693722	0	0
12	-3	0.13662567138446732	0	0
12	-2	0.3906027432715565	0	0
12	-1	0.6379198490921411	0	0
13	-7	0.01505046734109772	0	0
13	-6	0.1162010159727092	0	0
13	-5	0.043229444742322064	0	0
13	-4	0.17049957891273562	0	0
13	-3	0.11482906355714112	0	0
13	-2	0.37886594129633666	0	0
13	-1	0.6286368188355991	1	0
14	-7	0.022047669177014884	0	0
14	-6	0.10426122309245671	0	0
14	-5	0.011807754989742089	0	0
14	-4	0.16078361814848222	0	0
14	-3	0.11915047929908877	0	0
14	-2	0.3911366102449801	0	0
14	-1	0.6165543538295286	0	0
15	-7	0.040317143991602376	0	0
15	-6	0.1250230747598303	0	0
15	-5	0.003999565374214971	0	0
15	-4	0.14702667863966912	0	0
15	-3	0.10509509797193135	0	0
15	-2	0.3836048369298972	0	0
15	-1	0.6130951520466396	0	0


==> figures/data/site_map_B.tsv <==
layer	position	link	fixed	compare
1	-7	-0.04268702668769624	0	0
1	-6	0.021235780537140786	0	0
1	-5	-0.0055253377956721444	0	0
1	-4	0.00389957696442267	0	0
1	-3	-0.02788275925382334	0	0
1	-2	-0.007847468489652868	0	0
1	-1	-0.017840988348939973	0	0
2	-7	0.00014977512185610463	0	0
2	-6	0.015023889316340064	0	0
2	-5	0.005718760837098409	0	0
2	-4	0.007639613627892149	0	0
2	-3	0.0036824096130969462	0	0
2	-2	0.029165159749625653	0	0
2	-1	0.011165416897174651	0	0
3	-7	0.0019288724751398457	0	0
3	-6	-0.015424000713207639	0	0
3	-5	0.01353549398747353	0	0
3	-4	-0.016084549761826866	0	0
3	-3	-0.010260069626836588	0	0
3	-2	0.03046814210583174	0	0
3	-1	-0.031296993256988544	0	0
4	-7	-0.024475968860466768	0	0
4	-6	-0.029782741296303695	0	0
4	-5	-0.0021904501505953227	0	0
4	-4	-0.016913639549875313	0	0
4	-3	-0.018217218399650275	0	0
4	-2	0.013167952246267408	0	0
4	-1	-0.031230142389540628	0	0
5	-7	-0.0048025928405446405	0	0
5	-6	-0.024959974700787632	0	0
5	-5	-0.017189317007253697	0	0
5	-4	-0.0005924142638894491	0	0
5	-3	0.007636059238311736	0	0
5	-2	0.003929615650142034	0	0
5	-1	-0.0002968816921621933	0	0
6	-7	0.015147927724652496	0	0
6	-6	-0.013983731362315314	0	0
6	-5	-0.04862035551694769	0	0
6	-4	0.0017755471397687336	0	0
6	-3	0.0173973422314451	0	0
6	-2	0.03756649797721715	0	0
6	-1	0.021416911182468922	0	0
7	-7	0.01074143011277451	0	0
7	-6	-0.021325686751103284	0	0
7	-5	-0.032774981223072194	0	0
7	-4	-1.7828391894766465e-05	0	0
7	-3	0.014422233051747878	0	0
7	-2	0.03575762765123639	0	0
7	-1	-0.007060518615566581	0	0
8	-7	0.08758064191969839	0	0
8	-6	0.010497078619852253	0	0
8	-5	-0.016546924419656883	0	0
8	-4	0.007506474080667153	0	0
8	-3	0.014532732939261614	0	0
8	-2	0.05755291655404323	0	0
8	-1	0.08256830373582057	0	0
9	-7	0.13510604643482008	0	0
9	-6	0.021735782459804412	0	0
9	-5	-0.00451682917088684	0	0
9	-4	0.0350540357463001	0	0
9	-3	0.03635547658013845	0	0
9	-2	0.13047729359279317	0	0
9	-1	0.18261952506718684	0	0
10	-7	0.16212545283686455	0	0
10	-6	0.03342855607369672	0	0
10	-5	0.018685648302540922	0	0
10	-4	0.03942342361504	0	0
10	-3	0.04386142395473882	0	0
10	-2	0.2242736643584515	0	0
10	-1	0.3579308371095289	0	0
11	-7	0.1494086771887216	0	0
11	-6	0.05229275522313371	0	0
11	-5	0.030701983548642026	0	0
11	-4	0.07945193993506873	0	0
11	-3	0.06424848525115015	0	0
11	-2	0.26925779327599436	0	1
11	-1	0.47512902041784527	0	0
12	-7	0.13850033301513412	0	0
12	-6	0.06362388375541288	0	0
12	-5	0.03361313973130878	0	0
12	-4	0.08325998485768267	0	0
12	-3	0.07729827453656628	0	0
12	-2	0.3033099052303275	0	0
12	-1	0.5398743364339321	0	0
13	-7	0.12968992734542414	0	0
13	-6	0.06907686846389378	0	0
13	-5	0.03298533475094095	0	0
13	-4	0.09562015787673385	0	0
13	-3	0.08924893242636629	0	0
13	-2	0.311258709812336	0	0
13	-1	0.5790499349364976	1	0
14	-7	0.12693272056787766	0	0
14	-6	0.05332204841865882	0	0
14	-5	0.030774581893425305	0	0
14	-4	0.10352503814421117	0	0
14	-3	0.09247557567399335	0	0
14	-2	0.3243217731711558	0	0
14	-1	0.5911934518165821	0	0
15	-7	0.12353260245726543	0	0
15	-6	0.0557336988624883	0	0
15	-5	0.018863057185144	0	0
15	-4	0.10832828595279768	0	0
15	-3	0.09074982750288085	0	0
15	-2	0.32719664873828425	0	0
15	-1	0.5971418879421888	0	0


==> figures/data/site_map_S300M.tsv <==
layer	position	link	fixed	compare
1	-7	0.023527828619742702	0	0
1	-6	-0.011937517302485939	0	0
1	-5	-0.04480073878985764	0	0
1	-4	0.007052647380898005	0	0
1	-3	-0.04970985171205169	0	0
1	-2	-0.08308126013535194	0	0
1	-1	-0.006566753394622178	0	0
2	-7	-0.09705065912232143	0	0
2	-6	-0.039857498922435244	0	0
2	-5	-0.05754128658362412	0	0
2	-4	-0.04709263923482538	0	0
2	-3	-0.02207077103679338	0	0
2	-2	-0.09883370732787965	0	0
2	-1	-0.1121079307187991	0	0
3	-7	-0.053122419472441396	0	0
3	-6	0.001994203473879149	0	0
3	-5	-0.06896931128388681	0	0
3	-4	-0.04378090698122234	0	0
3	-3	-0.036968418194733205	0	0
3	-2	-0.06418101138945474	0	0
3	-1	0.007067376585219065	0	0
4	-7	-0.07885519173088987	0	0
4	-6	-0.058954255452487225	0	0
4	-5	-0.10294259402594876	0	0
4	-4	-0.04957035069748109	0	0
4	-3	-0.07030866674772264	0	0
4	-2	-0.0759636671948163	0	0
4	-1	-0.00011388379056480396	0	0
5	-7	-0.06837319574694371	0	0
5	-6	-0.07798050817891715	0	0
5	-5	-0.10700391842029248	0	0
5	-4	-0.03511050529663827	0	0
5	-3	-0.02574120726067261	0	0
5	-2	-0.07407930219912828	0	0
5	-1	-0.0026155550129343	0	0
6	-7	-0.05560731714904319	0	0
6	-6	-0.1082234436041361	0	0
6	-5	-0.08167289301146187	0	0
6	-4	-0.01851226844796953	0	0
6	-3	-0.028887947360106785	0	0
6	-2	-0.060007522883081345	0	0
6	-1	-0.05436044888677613	0	0
7	-7	-0.008921512609838674	0	0
7	-6	-0.04035235139983092	0	0
7	-5	-0.07384710966398862	0	0
7	-4	-0.06959016169151756	0	0
7	-3	-0.07249465391855929	0	0
7	-2	-0.018843028354646543	0	0
7	-1	-0.01884118827110863	0	0
8	-7	0.014682795791327495	0	0
8	-6	-0.07751931558932461	0	0
8	-5	-0.06354066317630229	0	0
8	-4	-0.06474159836579363	0	0
8	-3	-0.027839452653052973	0	0
8	-2	-0.017130774130647137	0	0
8	-1	-0.015150975947389537	0	0
9	-7	-0.03686425767347261	0	0
9	-6	-0.02651658095303777	0	0
9	-5	-0.012547501856874005	0	0
9	-4	-0.10132901859481913	0	0
9	-3	0.04271764797532995	0	0
9	-2	0.03723222202991491	0	0
9	-1	-0.035363901573816164	0	0
10	-7	0.015562735513987366	0	0
10	-6	-0.022937212336784498	0	0
10	-5	0.01284140888965149	0	0
10	-4	-0.079669727560462	0	0
10	-3	0.10601317807527466	0	0
10	-2	0.12396449888018717	0	0
10	-1	0.022610838106596063	0	0
11	-7	0.06106826593213072	0	0
11	-6	0.018861246366385625	0	0
11	-5	0.07090748465353684	0	0
11	-4	-0.09048897093226356	0	0
11	-3	0.09233279569852133	0	0
11	-2	0.2514666474945455	0	1
11	-1	0.3285939482037136	0	0
12	-7	0.09372180203912835	0	0
12	-6	-0.020795164373061593	0	0
12	-5	0.07236804825042172	0	0
12	-4	-0.07272325965729554	0	0
12	-3	0.10988436297851516	0	0
12	-2	0.2823903547363558	0	0
12	-1	0.4322234665499438	0	0
13	-7	0.09935918485334823	0	0
13	-6	-0.012214381260830645	0	0
13	-5	0.04001783030262515	0	0
13	-4	-0.009488741144145845	0	0
13	-3	0.14710131679765195	0	0
13	-2	0.2832101744782444	0	0
13	-1	0.49240569104005355	1	0
14	-7	0.13151769277251202	0	0
14	-6	-0.025666657009618527	0	0
14	-5	0.004093350828008407	0	0
14	-4	0.03618113051653416	0	0
14	-3	0.15676309459803398	0	0
14	-2	0.30895272121262835	0	0
14	-1	0.5485183145465475	0	0
15	-7	0.1367454239883799	0	0
15	-6	-0.012265910965704827	0	0
15	-5	-0.05802742821795697	0	0
15	-4	0.07584683643854541	0	0
15	-3	0.1395601063145352	0	0
15	-2	0.29900645719500013	0	0
15	-1	0.5415327106364157	0	0


==> figures/data/size_ladder.tsv <==
size	x	rmz	rmz_lo	rmz_hi	ru	ru_lo	ru_hi	gap	gap_lo	gap_hi
150M	1	0.9878186610403039	0.9832304227920979	0.9926030216686981	0.7841946490745789	0.7686206814202369	0.7993869242820444	0.203624011965725	0.18862791439948512	0.2184257478455256
300M	2	0.9813771194790074	0.9778571251390196	0.9848715308813796	0.7701183139682577	0.7560011685352508	0.7840805304227294	0.21125880551074971	0.19828309726934681	0.2240371474271894
1B	3	0.9848167350468547	0.9827435679526947	0.9867927578468576	0.8136360883586294	0.8013367535238738	0.825197975680632	0.1711806466882253	0.1598856824492817	0.1830253451516461


==> figures/data/stability_pairs.tsv <==
pair	label	x	n_pairs	transfer	transfer_lo	transfer_hi	flip	flip_lo	flip_hi
MZ	MZ twins	1	75	0.7497723983938513	0.7399863990014706	0.7585251822921223	0.10842312882798713	0.10445728225890169	0.11220658154261393
U	same-recipe pairs	2	300	0.6085060709733682	0.5938815020494801	0.622121190737808	0.1696335513339562	0.16353020865773904	0.17564227135887056
R	cross-recipe pairs	3	10800	0.5869243808970112	0.5713445142850425	0.6015274509598703	0.17898485530064479	0.17249392424189997	0.18526078901230722


==> figures/data/stability_templates.tsv <==
pair	label	x	r	lo	hi
MZ	MZ twins	1	0.9802697065248541	0.972699507430138	0.9832619438275099
U	same-recipe pairs	2	0.741323048980383	0.680151087603974	0.7875488601270608
R	cross-recipe pairs	3	0.7134152995218163	0.6413371341227463	0.7678207733950723


==> figures/data/trajectory.tsv <==
step	relone	reltwo	relthree	rone	rtwo
2500	-0.004813883681650033	-0.0019939893759772787	0.006807873057627312	-0.008519998125160022	-0.007869357077111339
5000	-0.009030548889734202	0.005065976852436815	0.003964572037298275	-0.0017522402010667903	-0.003999018031326962
7500	-0.006304354393594558	0.007120946643172754	-0.0008165922495773081	-0.006359362498835175	-0.010398985837537733
10000	-0.0050604796731561486	0.008290016232171293	-0.0032295365590147007	-0.003218338850782043	-0.0010901270923446837
12500	-0.008011872518832064	0.005916937201348116	0.002094935317484836	-0.005838232251765163	-0.004471100977278208
15000	-0.004078046278533698	0.0026366337300052223	0.0014414125485280316	-0.0003561961532425606	-0.007090471865846215
17500	-0.007680686996790698	0.005804497033246481	0.0018761899635433288	-0.00611583256654713	-0.0065214719928259335
20000	-0.0007056590846228339	0.0007973680546946582	-9.170897007182433e-05	0.0003119181338746557	-0.004841454908799836
22500	-0.004825095919221756	0.0023280595064050225	0.0024970364128176215	-0.00809767196884481	-0.0011361658049091616
25000	-0.00529431021355542	-0.001529318146852976	0.006823628360408396	-0.002728914866438892	0.00763152366837172
27500	-0.004500696495441936	-1.0684855959119943e-05	0.004511381351400612	-0.004171865090932592	0.001193427645602263
30000	-0.004876403427555687	0.003237607326576075	0.0016387961009787233	0.0012078929161654095	0.002947983305249924
32500	-0.0031676199721664133	0.002743805655274212	0.0004238143168922015	-0.005087413729638612	0.010950467102712746
35000	-0.002419065819135202	0.0013281202802870595	0.0010909455388481426	-0.0043730919860198725	-0.005798436403013696
37500	-0.0016028561684695575	0.0005788510628632615	0.00102400510560674	-0.005052583651458331	-0.0012119661060183695
40000	-0.004857047480221421	0.0032625135226194146	0.0015945339576015627	-0.00819844941494674	-0.005224745953933407
42500	-0.0034901260009112534	0.00213061280317417	0.0013595131977384156	-0.003818109846936757	-0.00513967787879599
45000	-0.0030657313016351218	0.0016969854417898667	0.001368745859844811	-0.005518661203048225	-0.0019804800184446414
47500	-0.004284174748045544	0.0016600858346809133	0.0026240889133655187	-0.0015398027138857628	2.5697704709504166e-05
50000	-0.001839463367089067	0.0011039848019134268	0.000735478565175196	-0.004065450469910026	-0.0009989137981554208
52500	-0.0032418769032878103	0.004129726408469647	-0.000887849505182281	-0.005246346313052541	-0.002120434941928373
55000	3.960740930786244e-05	0.00019470415576128275	-0.00023431156506958928	-0.004335069990801355	-0.002589063497587585
57500	0.00028058278383813473	0.00031620357767758733	-0.000596786361515278	-0.00448665134990156	-0.0005241155214759097
60000	0.0009055262024633137	-0.0028607567219474106	0.001955230519484541	-0.004737994053666927	-0.0019834070770947676
62500	0.0006195231321806105	-0.0005907039609653886	-2.8819171215221928e-05	-0.00554523898133974	-0.0031782695106010728
65000	0.00010066271294917328	-3.4261170103633276e-05	-6.64015428459841e-05	-0.0070173276945091345	-0.004593330896538017
67500	0.0011119235752126144	2.359410790342409e-05	-0.0011355176831173708	-0.006131720295812215	-0.0019169114049599756
69369	0.0009331241584624728	-0.00015495661969877617	-0.0007781675387645848	-0.006383422817710205	-0.003077121619182055


==> figures/data/var_shares.tsv <==
y	key	subset	outcome	label	recipe	pretrain	posttrain	recipe_lo	recipe_hi	ci
0	primary	adv_harmful	primary	WildGuard's refusal label	0.5079127087365745	0.3103318573718171	0.18175543389160828	0.12936578134202797	0.7220463938674465	1
1	harm	adv_harmful	harm	WildGuard's harmfulness label	0.6370590618353922	0.23689247846553024	0.12604845969907746	nan	nan	0
2	q3g	adv_harmful	q3g	Qwen3Guard as the judge	0.23158062634850676	0.4871079588354661	0.28131141481602706	0.040762992221854796	0.3694801719440092	1
3	agree	adv_harmful	agree	judges agree	0.38035529546294705	0.3859906912622644	0.23365401327478855	nan	nan	0
4	benign	benign	primary	benign prompts	0.11609950591375638	0.7199626610627756	0.16393783302346787	0.0	0.29882197231826435	1


==> figures/data/var_shares_ci.tsv <==
y	x
0	0.12936578134202797
0	0.7220463938674465
nan	nan
2	0.040762992221854796
2	0.3694801719440092
nan	nan
4	0.0
4	0.29882197231826435
nan	nan

